Frequency Automata: A novel formal model of hybrid systems in combined time and frequency domains

Hybrid systems are mostly modelled, simulated, and verified in the time domain by computer scientists. Engineers, however, use both frequency and time domain modelling due to their distinct advantages. For example, frequency domain modelling is better suited for control systems, using features such as spectra of the signal. Considering this, we introduce, for the first time, a formal model called frequency automata for hybrid systems modelling and simulation, which are represented in combined time and frequency domains. We propose a sound translation from Hybrid Automata (HA) to Frequency Automata (FA). We also develop a numerical simulator for FA and compare it with the performance of HA. Our approach provides precise level crossing detection and efficient simulation of hybrid systems. We provide empirical results comparing simulation of HA via its translation to FA and its simulation via Matlab Simulink/Stateflow. The results show clear superiority of the proposed technique with the execution times of the proposed technique 118x to 1129x faster compared to Simulink/Stateflow. Moreover, we also observe that the proposed technique is able to detect level crossing with complex guards (including equality), which Simulink/Stateflow fail.

==> data/case_one.csv <==
time,output,time_s_auto,out_s_auto,time_s_0_1,out_s_0_1,time_s_0.01,out_s_0.01,time_fa_pi_10,out_fa_pi_10,time_fa_pi_50,out_fa_pi_50,time_fa_pi_100,out_fa_pi_100,time_fa_pi_150,out_fa_pi_150
0.087,-0.008689891,0,3.06E-16,0,3.06E-16,0,3.06E-16,0,0,0,0,0,0,0,0
0.177,-0.017689077,1,3.06E-16,0.1,3.06E-16,0.1,-9.00E-03,4.416564,-0.427438,0.897421,-0.089622,0.448932,-0.044878,0.299315,-0.029927
0.267,-0.026686831,2,-0.099833417,0.2,-0.009999833,0.2,-0.018998857,8.400805,-0.744697,1.7913,-0.178174,0.897421,-0.089622,0.5985,-0.059814
0.357,-0.035682424,3,-0.198669331,0.3,-0.019998667,0.3,-0.028995935,11.562716,-0.915308,2.67811,-0.264621,1.345024,-0.134097,0.897421,-0.089622
0.447,-0.044675126,4,-0.295520207,0.4,-0.0299955,0.4,-0.038990114,13.592787,-0.977713,3.554351,-0.347998,1.7913,-0.178174,1.195949,-0.11931
0.537,-0.053664209,5,-0.389418342,0.5,-0.039989334,0.5,-0.048980394,14.292303,-0.989996,4.416564,-0.427438,2.235809,-0.221723,1.493952,-0.14884
0.627,-0.062648946,6,-0.479425539,0.6,-0.049979169,0.6,-0.058965776,14.292303,-0.989996,5.261347,-0.502195,2.67811,-0.264621,1.7913,-0.178174
0.717,-0.071628608,7,-0.564642473,0.7,-0.059964006,0.7,-0.068945262,14.30979,-0.977713,6.085366,-0.571667,3.117769,-0.30675,2.087863,-0.207273
0.807,-0.080602468,8,-0.644217687,0.8,-0.069942847,0.8,-0.078917852,14.360542,-0.915308,6.885369,-0.635408,3.554351,-0.347998,2.383509,-0.236101
0.897,-0.0895698,9,-0.717356091,0.9,-0.079914694,0.9,-0.088882552,14.43959,-0.744697,7.658199,-0.693128,3.987425,-0.38826,2.67811,-0.264621
0.987,-0.098529876,10,-0.78332691,1,-0.089878549,1,-0.098838363,14.539196,-0.427438,8.400805,-0.744697,4.416564,-0.427438,2.971537,-0.2928
1.077,-0.107481971,11,-0.841470985,1.1,-0.099833417,1.1,-0.10878429,14.64961,0,9.110257,-0.790133,4.841345,-0.465442,3.26366,-0.320603
1.167,-0.116425361,12,-0.89120736,1.2,-0.109778301,1.2,-0.118719339,14.760024,0.427438,9.783754,-0.829591,5.261347,-0.502195,3.554351,-0.347998
1.257,-0.12535932,13,-0.932039086,1.3,-0.119712207,1.3,-0.128642516,14.85963,0.744697,10.41864,-0.863346,5.676158,-0.537623,3.843483,-0.374955
1.347,-0.134283125,14,-0.963558185,1.4,-0.129634143,1.4,-0.138552829,14.938678,0.915308,11.012408,-0.89177,6.085366,-0.571667,4.13093,-0.401444
1.437,-0.143196053,15,-0.98544973,1.5,-0.139543115,1.5,-0.148449287,14.98943,0.977713,11.562716,-0.915308,6.48857,-0.604276,4.416564,-0.427438
1.527,-0.152097383,15.29256853,-0.99,1.6,-0.149438132,1.6,-0.1583309,15.006918,0.989996,12.06739,-0.93446,6.885369,-0.635408,4.700262,-0.45291
1.617,-0.160986392,15.29256853,-0.99,1.7,-0.159318207,1.7,-0.16819668,15.006918,0.989996,12.52444,-0.949752,7.275374,-0.665033,4.981897,-0.477836
1.707,-0.169862362,16.29256853,-0.99913736,1.8,-0.169182349,1.8,-0.17804564,15.706433,0.977713,12.932062,-0.961719,7.658199,-0.693128,5.261347,-0.502195
1.797,-0.178724573,17.29256853,0.621651625,1.9,-0.179029573,1.9,-0.187876796,17.736505,0.915308,13.288647,-0.970877,8.033466,-0.719684,5.53849,-0.525965
1.887,-0.187572308,18.29256853,0.186460122,2,-0.188858895,2,-0.197689165,20.898416,0.744697,13.592787,-0.977713,8.400805,-0.744697,5.813203,-0.549128
1.977,-0.196404849,19.29256853,-0.865408564,2.1,-0.198669331,2.1,-0.207481765,24.882656,0.427438,13.843284,-0.982665,8.759853,-0.768175,6.085366,-0.571667
2.067,-0.205221481,20.29256853,0.944877452,2.2,-0.2084599,2.2,-0.217253617,29.29922,0,14.039147,-0.986108,9.110257,-0.790133,6.354861,-0.593569
2.157,-0.214021491,21.29256853,-0.369817674,2.3,-0.218229623,2.3,-0.227003743,33.715785,-0.427438,14.179603,-0.988343,9.451669,-0.810595,6.621567,-0.614819
2.247,-0.222804165,22.29256853,-0.461419524,2.4,-0.227977524,2.4,-0.23673117,37.700025,-0.744697,14.2641,-0.989594,9.783754,-0.829591,6.885369,-0.635408
2.337,-0.231568792,23.29256853,0.973025532,2.5,-0.237702626,2.5,-0.246434923,40.861936,-0.915308,14.292303,-0.989996,10.106184,-0.847161,7.146151,-0.655327
2.427,-0.240314662,24.29256853,-0.810604339,2.6,-0.247403959,2.6,-0.256114034,42.892008,-0.977713,14.292303,-0.989996,10.41864,-0.863346,7.403799,-0.674568
2.517,-0.249041067,25.29256853,0.086667179,2.7,-0.257080552,2.7,-0.265767533,43.591523,-0.989996,14.293008,-0.989594,10.720814,-0.878198,7.658199,-0.693128
2.607,-0.2577473,26.29256853,0.697305442,2.8,-0.266731437,2.8,-0.275394455,43.591523,-0.989996,14.29512,-0.988343,11.012408,-0.89177,7.909239,-0.711003
2.697,-0.266432655,27.29256853,-0.998245687,2.9,-0.276355649,2.9,-0.284993838,43.609011,-0.977713,14.298631,-0.986108,11.293134,-0.904119,8.156811,-0.728193
2.787,-0.275096429,28.29256853,0.607688408,3,-0.285952225,3,-0.294564723,43.659762,-0.915308,14.303528,-0.982665,11.562716,-0.915308,8.400805,-0.744697
2.877,-0.283737921,29.29256853,0.203822384,3.1,-0.295520207,3.1,-0.304106151,43.73881,-0.744697,14.30979,-0.977713,11.820886,-0.9254,8.641113,-0.760519
2.967,-0.29235643,30.29256853,-0.87414281,3.2,-0.305058636,3.2,-0.313617168,43.838416,-0.427438,14.317394,-0.970877,12.06739,-0.93446,8.877632,-0.775662
3.057,-0.300951258,31.29256853,0.938933359,3.3,-0.314566561,3.3,-0.323096824,43.94883,0,14.326309,-0.961719,12.301985,-0.942555,9.110257,-0.790133
3.147,-0.309521709,32.29256853,-0.353312792,3.4,-0.324043028,3.4,-0.332544171,44.059244,0.427438,14.336499,-0.949752,12.52444,-0.949752,9.338885,-0.803939
3.237,-0.31806709,33.29256853,-0.477052055,3.5,-0.333487092,3.5,-0.341958263,44.15885,0.744697,14.347925,-0.93446,12.734535,-0.956118,9.563417,-0.817088
3.327,-0.326586707,34.29256853,0.976956856,3.6,-0.342897807,3.6,-0.35133816,44.237898,0.915308,14.360542,-0.915308,12.932062,-0.961719,9.783754,-0.829591
3.417,-0.335079871,35.29256853,-0.800111179,3.7,-0.352274233,3.7,-0.360682924,44.28865,0.977713,14.3743,-0.89177,13.116827,-0.966617,9.9998,-0.84146
3.507,-0.343545893,36.29256853,0.06901828,3.8,-0.361615432,3.8,-0.369991619,44.306138,0.989996,14.389144,-0.863346,13.288647,-0.970877,10.21146,-0.852707
3.597,-0.351984088,37.29256853,0.709884462,3.9,-0.370920469,3.9,-0.379263316,44.306138,0.989996,14.405016,-0.829591,13.447353,-0.974557,10.41864,-0.863346
3.687,-0.360393773,38.29256853,-0.99704118,4,-0.380188415,4,-0.388497087,45.005653,0.977713,14.421854,-0.790133,13.592787,-0.977713,10.621251,-0.873392
3.777,-0.368774266,39.29256853,0.593534753,4.1,-0.389418342,4.1,-0.397692008,47.035725,0.915308,14.43959,-0.744697,13.724808,-0.9804,10.819202,-0.882861
3.867,-0.377124889,40.29256853,0.221120771,4.2,-0.398609328,4.2,-0.40684716,50.197636,0.744697,14.458155,-0.693128,13.843284,-0.982665,11.012408,-0.89177
3.957,-0.385444965,41.29256853,-0.882603115,4.3,-0.407760453,4.3,-0.415961628,,,14.477476,-0.635408,13.948098,-0.984554,11.200784,-0.900135
4.047,-0.39373382,42.29256853,0.932695021,4.4,-0.416870802,4.4,-0.425034501,,,14.497476,-0.571667,14.039147,-0.986108,11.384247,-0.907975
4.137,-0.401990782,43.29256853,-0.336697187,4.5,-0.425939465,4.5,-0.43406487,,,14.518076,-0.502195,14.116341,-0.98736,11.562716,-0.915308
4.227,-0.410215184,44.29256853,-0.492535085,4.6,-0.434965534,4.6,-0.443051833,,,14.539196,-0.427438,14.179603,-0.988343,11.736113,-0.922154
4.317,-0.418406358,45.29256853,0.980582019,4.7,-0.443948107,4.7,-0.451994491,,,14.560751,-0.347998,14.228873,-0.989081,11.904362,-0.928531
4.407,-0.426563642,46.29256853,-0.789367278,4.8,-0.452886285,4.8,-0.46089195,,,14.582657,-0.264621,14.2641,-0.989594,12.06739,-0.93446
4.497,-0.434686375,47.29256853,0.051347753,4.9,-0.461779176,4.9,-0.46974332,,,14.604828,-0.178174,14.28525,-0.989896,12.225125,-0.93996
4.587,-0.442773898,48.29256853,0.722241016,5,-0.470625888,5,-0.478547716,,,14.627175,-0.089622,14.292303,-0.989996,12.377497,-0.945051
4.677,-0.450825556,49.29256853,-0.995524219,5.1,-0.479425539,5.1,-0.487304258,,,14.64961,0,14.292303,-0.989996,12.52444,-0.949752
4.767,-0.458840698,50,0.976500621,5.2,-0.488177247,5.2,-0.49601207,,,14.672046,0.089622,14.292479,-0.989896,12.66589,-0.954085
4.857,-0.466818674,,,5.3,-0.496880138,5.3,-0.504670282,,,14.694393,0.178174,14.293008,-0.989594,12.801783,-0.958067
4.947,-0.474758838,,,5.4,-0.505533341,5.4,-0.513278026,,,14.716563,0.264621,14.293888,-0.989081,12.932062,-0.961719
5.037,-0.482660547,,,5.5,-0.514135992,5.5,-0.521834443,,,14.738469,0.347998,14.29512,-0.988343,13.056668,-0.965059
5.127,-0.490523161,,,5.6,-0.522687229,5.6,-0.530338677,,,14.760024,0.427438,14.296702,-0.98736,13.175547,-0.968105
5.217,-0.498346042,,,5.7,-0.531186198,5.7,-0.538789878,,,14.781144,0.502195,14.298631,-0.986108,13.288647,-0.970877
5.307,-0.506128558,,,5.8,-0.539632049,5.8,-0.5471872,,,14.801744,0.571667,14.300908,-0.984554,13.395918,-0.973391
5.397,-0.513870077,,,5.9,-0.548023937,5.9,-0.555529804,,,14.821744,0.635408,14.303528,-0.982665,13.497313,-0.975664
5.487,-0.521569974,,,6,-0.556361023,6,-0.563816856,,,14.841065,0.693128,14.30649,-0.9804,13.592787,-0.977713
5.577,-0.529227623,,,6.1,-0.564642473,6.1,-0.572047526,,,14.85963,0.744697,14.30979,-0.977713,13.6823,-0.979553
5.667,-0.536842405,,,6.2,-0.57286746,6.2,-0.580220992,,,14.877367,0.790133,14.313426,-0.974557,13.765811,-0.981199
5.757,-0.544413704,,,6.3,-0.581035161,6.3,-0.588336436,,,14.894204,0.829591,14.317394,-0.970877,13.843284,-0.982665
5.847,-0.551940905,,,6.4,-0.589144758,6.4,-0.596393047,,,14.910076,0.863346,14.321689,-0.966617,13.914684,-0.983964
5.937,-0.559423399,,,6.5,-0.597195441,6.5,-0.604390019,,,14.92492,0.89177,14.326309,-0.961719,13.979981,-0.985108
6.027,-0.566860581,,,6.6,-0.605186406,6.6,-0.612326553,,,14.938678,0.915308,14.331247,-0.956118,14.039147,-0.986108
6.117,-0.574251846,,,6.7,-0.613116852,6.7,-0.620201855,,,14.951295,0.93446,14.336499,-0.949752,14.092154,-0.986974
6.207,-0.581596598,,,6.8,-0.620985987,6.8,-0.628015137,,,14.962721,0.949752,14.34206,-0.942555,14.138979,-0.987717
6.297,-0.588894241,,,6.9,-0.628793024,6.9,-0.635765618,,,14.972912,0.961719,14.347925,-0.93446,14.179603,-0.988343
6.387,-0.596144184,,,7,-0.636537182,7,-0.643452523,,,14.981826,0.970877,14.354088,-0.9254,14.214008,-0.988861
6.477,-0.603345839,,,7.1,-0.644217687,7.1,-0.651075083,,,14.98943,0.977713,14.360542,-0.915308,14.242177,-0.989277
6.567,-0.610498624,,,7.2,-0.651833771,7.2,-0.658632537,,,14.995692,0.982665,14.367282,-0.904119,14.2641,-0.989594
6.657,-0.617601958,,,7.3,-0.659384672,7.3,-0.666124127,,,15.000589,0.986108,14.3743,-0.89177,14.279766,-0.989819
6.747,-0.624655268,,,7.4,-0.666869635,7.4,-0.673549106,,,15.0041,0.988343,14.38159,-0.878198,14.289168,-0.989952
6.837,-0.63165798,,,7.5,-0.674287912,7.5,-0.68090673,,,15.006213,0.989594,14.389144,-0.863346,14.292303,-0.989996
6.927,-0.638609528,,,7.6,-0.68163876,7.6,-0.688196265,,,15.006918,0.989996,14.396956,-0.847161,14.292303,-0.989996
7.017,-0.64550935,,,7.7,-0.688921445,7.7,-0.69541698,,,15.006918,0.989996,14.405016,-0.829591,14.292381,-0.989952
7.107,-0.652356885,,,7.8,-0.696135239,7.8,-0.702568154,,,15.03512,0.989594,14.413318,-0.810595,14.292616,-0.989819
7.197,-0.65915158,,,7.9,-0.703279419,7.9,-0.709649072,,,15.119617,0.988343,14.421854,-0.790133,14.293008,-0.989594
7.287,-0.665892885,,,8,-0.710353272,8,-0.716659026,,,15.260074,0.986108,14.430614,-0.768175,14.293556,-0.989277
7.377,-0.672580252,,,8.1,-0.717356091,8.1,-0.723597314,,,15.455937,0.982665,14.43959,-0.744697,14.29426,-0.988861
7.467,-0.67921314,,,8.2,-0.724287174,8.2,-0.730463243,,,15.706433,0.977713,14.448773,-0.719684,14.29512,-0.988343
7.557,-0.685791013,,,8.3,-0.73114583,8.3,-0.737256126,,,16.010573,0.970877,14.458155,-0.693128,14.296136,-0.987717
7.647,-0.692313337,,,8.4,-0.737931371,8.4,-0.743975285,,,16.367158,0.961719,14.467726,-0.665033,14.297306,-0.986974
7.737,-0.698779584,,,8.5,-0.74464312,8.5,-0.750620046,,,16.77478,0.949752,14.477476,-0.635408,14.298631,-0.986108
7.827,-0.70518923,,,8.6,-0.751280405,8.6,-0.757189747,,,17.23183,0.93446,14.487396,-0.604276,14.300111,-0.985108
7.917,-0.711541756,,,8.7,-0.757842563,8.7,-0.763683728,,,17.736505,0.915308,14.497476,-0.571667,14.301743,-0.983964
8.007,-0.717836648,,,8.8,-0.764328937,8.8,-0.770101342,,,18.286812,0.89177,14.507706,-0.537623,14.303528,-0.982665
8.097,-0.724073395,,,8.9,-0.770738879,8.9,-0.776441947,,,18.88058,0.863346,14.518076,-0.502195,14.305465,-0.981199
8.187,-0.730251493,,,9,-0.777071748,9,-0.782704908,,,19.515466,0.829591,14.528576,-0.465442,14.307553,-0.979553
8.277,-0.736370441,,,9.1,-0.78332691,9.1,-0.788889599,,,20.188964,0.790133,14.539196,-0.427438,14.30979,-0.977713
8.367,-0.742429743,,,9.2,-0.78950374,9.2,-0.794995402,,,20.898416,0.744697,14.549924,-0.38826,14.312177,-0.975664
8.457,-0.748428909,,,9.3,-0.79560162,9.3,-0.801021706,,,21.641022,0.693128,14.560751,-0.347998,14.314712,-0.973391
8.547,-0.754367452,,,9.4,-0.801619941,9.4,-0.806967909,,,22.413851,0.635408,14.571666,-0.30675,14.317394,-0.970877
8.637,-0.760244892,,,9.5,-0.8075581,9.5,-0.812833415,,,23.213854,0.571667,14.582657,-0.264621,14.320221,-0.968105
8.727,-0.766060753,,,9.6,-0.813415505,9.6,-0.818617639,,,24.037873,0.502195,14.593715,-0.221723,14.323193,-0.965059
8.817,-0.771814563,,,9.7,-0.819191568,9.7,-0.824320001,,,24.882656,0.427438,14.604828,-0.178174,14.326309,-0.961719
8.907,-0.777505857,,,9.8,-0.824885713,9.8,-0.829939933,,,25.744869,0.347998,14.615984,-0.134097,14.329566,-0.958067
8.997,-0.783134173,,,9.9,-0.83049737,9.9,-0.835476871,,,26.62111,0.264621,14.627175,-0.089622,14.332963,-0.954085
9.087,-0.788699056,,,10,-0.836025979,10,-0.840930262,,,27.50792,0.178174,14.638387,-0.044878,14.336499,-0.949752
9.177,-0.794200054,,,10.1,-0.841470985,10.1,-0.846299561,,,28.401799,0.089622,14.64961,0,14.340173,-0.945051
9.267,-0.799636723,,,10.2,-0.846831845,10.2,-0.85158423,,,29.29922,0,14.660833,0.044878,14.343982,-0.93996
9.357,-0.805008621,,,10.3,-0.852108022,10.3,-0.856783742,,,30.196641,-0.089622,14.672046,0.089622,14.347925,-0.93446
9.447,-0.810315315,,,10.4,-0.857298989,10.4,-0.861897576,,,31.090521,-0.178174,14.683236,0.134097,14.352001,-0.928531
9.537,-0.815556373,,,10.5,-0.862404227,10.5,-0.866925221,,,31.977331,-0.264621,14.694393,0.178174,14.356207,-0.922154
9.627,-0.820731371,,,10.6,-0.867423226,10.6,-0.871866174,,,32.853571,-0.347998,14.705505,0.221723,14.360542,-0.915308
9.717,-0.825839891,,,10.7,-0.872355482,10.7,-0.876719942,,,33.715785,-0.427438,14.716563,0.264621,14.365004,-0.907975
9.807,-0.830881518,,,10.8,-0.877200504,10.8,-0.881486038,,,34.560568,-0.502195,14.727554,0.30675,14.369591,-0.900135
9.897,-0.835855845,,,10.9,-0.881957807,10.9,-0.886163986,,,35.384587,-0.571667,14.738469,0.347998,14.3743,-0.89177
9.987,-0.840762467,,,11,-0.886626914,11,-0.890753318,,,36.184589,-0.635408,14.749296,0.38826,14.37913,-0.882861
10.077,-0.845600988,,,11.1,-0.89120736,11.1,-0.895253576,,,36.957419,-0.693128,14.760024,0.427438,14.384079,-0.873392
10.167,-0.850371016,,,11.2,-0.895698686,11.2,-0.89966431,,,37.700025,-0.744697,14.770644,0.465442,14.389144,-0.863346
10.257,-0.855072164,,,11.3,-0.900100442,11.3,-0.903985077,,,38.409477,-0.790133,14.781144,0.502195,14.394324,-0.852707
10.347,-0.859704052,,,11.4,-0.904412189,11.4,-0.908215447,,,39.082975,-0.829591,14.791514,0.537623,14.399615,-0.84146
10.437,-0.864266304,,,11.5,-0.908633496,11.5,-0.912354997,,,39.71786,-0.863346,14.801744,0.571667,14.405016,-0.829591
10.527,-0.868758552,,,11.6,-0.91276394,11.6,-0.916403311,,,40.311629,-0.89177,14.811824,0.604276,14.410525,-0.817088
10.617,-0.87318043,,,11.7,-0.916803109,11.7,-0.920359986,,,40.861936,-0.915308,14.821744,0.635408,14.416138,-0.803939
10.707,-0.877531581,,,11.8,-0.920750598,11.8,-0.924224625,,,41.36661,-0.93446,14.831494,0.665033,14.421854,-0.790133
10.797,-0.881811653,,,11.9,-0.924606012,11.9,-0.927996843,,,41.82366,-0.949752,14.841065,0.693128,14.427669,-0.775662
10.887,-0.886020298,,,12,-0.928368967,12,-0.931676262,,,42.231282,-0.961719,14.850447,0.719684,14.433582,-0.760519
10.977,-0.890157176,,,12.1,-0.932039086,12.1,-0.935262514,,,42.587867,-0.970877,14.85963,0.744697,14.43959,-0.744697
11.067,-0.894221952,,,12.2,-0.935616002,12.2,-0.938755241,,,42.892008,-0.977713,14.868606,0.768175,14.44569,-0.728193
11.157,-0.898214296,,,12.3,-0.939099356,12.3,-0.942154093,,,43.142504,-0.982665,14.877367,0.790133,14.451879,-0.711003
11.247,-0.902133886,,,12.4,-0.942488802,12.4,-0.94545873,,,43.338367,-0.986108,14.885902,0.810595,14.458155,-0.693128
11.337,-0.905980403,,,12.5,-0.945783999,12.5,-0.948668823,,,43.478824,-0.988343,14.894204,0.829591,14.464515,-0.674568
11.427,-0.909753536,,,12.6,-0.948984619,12.6,-0.951784049,,,43.56332,-0.989594,14.902265,0.847161,14.470956,-0.655327
11.517,-0.91345298,,,12.7,-0.952090342,12.7,-0.954804097,,,43.591523,-0.989996,14.910076,0.863346,14.477476,-0.635408
11.607,-0.917078435,,,12.8,-0.955100856,12.8,-0.957728666,,,43.591523,-0.989996,14.91763,0.878198,14.484071,-0.614819
11.697,-0.920629606,,,12.9,-0.95801586,12.9,-0.960557463,,,43.592228,-0.989594,14.92492,0.89177,14.490739,-0.593569
11.787,-0.924106208,,,13,-0.960835064,13,-0.963290205,,,43.59434,-0.988343,14.931938,0.904119,14.497476,-0.571667
11.877,-0.927507957,,,13.1,-0.963558185,13.1,-0.965926619,,,43.597852,-0.986108,14.938678,0.915308,14.50428,-0.549128
11.967,-0.930834578,,,13.2,-0.966184952,13.2,-0.96846644,,,43.602748,-0.982665,14.945132,0.9254,14.511148,-0.525965
12.057,-0.934085803,,,13.3,-0.9687151,13.3,-0.970909416,,,43.609011,-0.977713,14.951295,0.93446,14.518076,-0.502195
12.147,-0.937261367,,,13.4,-0.971148378,13.4,-0.973255302,,,43.616614,-0.970877,14.95716,0.942555,14.525063,-0.477836
12.237,-0.940361013,,,13.5,-0.973484542,13.5,-0.975503863,,,43.625529,-0.961719,14.962721,0.949752,14.532104,-0.45291
12.327,-0.94338449,,,13.6,-0.975723358,13.6,-0.977654875,,,43.635719,-0.949752,14.967973,0.956118,14.539196,-0.427438
12.417,-0.946331554,,,13.7,-0.977864602,13.7,-0.979708122,,,43.647146,-0.93446,14.972912,0.961719,14.546337,-0.401444
12.507,-0.949201966,,,13.8,-0.979908061,13.8,-0.981663399,,,43.659762,-0.915308,14.977531,0.966617,14.553523,-0.374955
12.597,-0.951995493,,,13.9,-0.98185353,13.9,-0.98352051,,,43.67352,-0.89177,14.981826,0.970877,14.560751,-0.347998
12.687,-0.954711908,,,14,-0.983700815,14,-0.98527927,,,43.688364,-0.863346,14.985794,0.974557,14.568019,-0.320603
12.777,-0.957350993,,,14.1,-0.98544973,14.1,-0.986939503,,,43.704236,-0.829591,14.98943,0.977713,14.575322,-0.2928
12.867,-0.959912532,,,14.2,-0.987100101,14.2,-0.988501043,,,43.721074,-0.790133,14.99273,0.9804,14.582657,-0.264621
12.957,-0.962396319,,,14.3,-0.988651763,14.3,-0.989963734,,,43.73881,-0.744697,14.995692,0.982665,14.590022,-0.236101
13.047,-0.964802153,,,14.39256853,-0.99,14.38256853,-0.912868832,,,43.757375,-0.693128,14.998313,0.984554,14.597414,-0.207273
13.137,-0.967129838,,,14.39256853,-0.99,14.48256853,-0.681826674,,,43.776696,-0.635408,15.000589,0.986108,14.604828,-0.178174
13.227,-0.969379186,,,14.49256853,-0.99136115,14.58256853,-0.343139077,,,43.796696,-0.571667,15.002519,0.98736,14.612261,-0.14884
13.317,-0.971550015,,,14.59256853,-0.862027793,14.68256853,0.049722635,,,43.817297,-0.502195,15.0041,0.988343,14.619711,-0.11931
13.407,-0.973642149,,,14.69256853,-0.596599202,14.78256853,0.434734237,,,43.838416,-0.427438,15.005332,0.989081,14.627175,-0.089622
13.497,-0.975655419,,,14.79256853,-0.236980714,14.88256853,0.751110861,,,43.859972,-0.347998,15.006213,0.989594,14.634648,-0.059814
13.587,-0.977589661,,,14.89256853,0.160051817,14.98256853,0.948903596,,,43.881878,-0.264621,15.006741,0.989896,14.642127,-0.029927
13.677,-0.979444718,,,14.99256853,0.531815686,15.06744696,0.994540724,,,43.904048,-0.178174,15.006918,0.989996,14.64961,0
13.767,-0.981220442,,,15.09256853,0.819617551,15.16744696,0.993447523,,,43.926395,-0.089622,15.006918,0.989996,14.657093,0.029927
13.857,-0.982916687,,,15.19256853,0.978019827,15.26744696,0.992254978,,,43.94883,0,15.01397,0.989896,14.664573,0.059814
13.947,-0.984533316,,,15.29256853,0.982014277,15.36744696,0.990963209,,,43.971266,0.089622,15.03512,0.989594,14.672046,0.089622
14.037,-0.986070198,,,15.39256853,0.830970265,15.46744696,0.989572344,,,43.993613,0.178174,15.070347,0.989081,14.679509,0.11931
14.127,-0.98752721,,,15.49256853,0.54873432,15.56744696,0.988082522,,,44.015783,0.264621,15.119617,0.988343,14.686959,0.14884
14.217,-0.988904232,,,15.59256853,0.179865291,15.66744696,0.986493893,,,44.037689,0.347998,15.18288,0.98736,14.694393,0.178174
14.30686854,-0.980475827,,,15.69256853,-0.217400513,15.76744696,0.984806616,,,44.059244,0.427438,15.260074,0.986108,14.701807,0.207273
14.39686854,-0.848353129,,,15.79256853,-0.580343555,15.86744696,0.983020859,,,44.080364,0.502195,15.351123,0.984554,14.709198,0.236101
14.48686854,-0.607466171,,,15.89256853,-0.851663111,15.96744696,0.9811368,,,44.100964,0.571667,15.455937,0.982665,14.716563,0.264621
14.57686854,-0.288698191,,,15.99256853,-0.988523789,16.06744696,0.979154629,,,44.120965,0.635408,15.574412,0.9804,14.723899,0.2928
14.66686854,0.067082731,,,16.09256853,-0.969318295,16.16744696,0.977074543,,,44.140285,0.693128,15.706433,0.977713,14.731202,0.320603
14.75686854,0.414263221,,,16.19256853,-0.797078756,16.26744696,0.97489675,,,44.15885,0.744697,15.851868,0.974557,14.738469,0.347998
14.84686854,0.708332535,,,16.29256853,-0.498998008,16.36744696,0.972621469,,,44.176587,0.790133,16.010573,0.970877,14.745697,0.374955
14.93686854,0.911589117,,,16.39256853,-0.122136446,16.46744696,0.970248926,,,44.193424,0.829591,16.182393,0.966617,14.752883,0.401444
15.02669946,0.989784434,,,16.49256853,0.274007775,16.56744696,0.967779359,,,44.209296,0.863346,16.367158,0.961719,14.760024,0.427438
15.11669946,0.988461217,,,16.59256853,0.626892193,16.66744696,0.965213015,,,44.224141,0.89177,16.564685,0.956118,14.767117,0.45291
15.20669946,0.987057936,,,16.69256853,0.880804118,16.76744696,0.96255015,,,44.237898,0.915308,16.77478,0.949752,14.774158,0.477836
15.29669946,0.985574703,,,16.78049329,0.99,16.86744696,0.959791031,,,44.250515,0.93446,16.997235,0.942555,14.781144,0.502195
15.38669946,0.98401164,,,16.78049329,0.99,16.96744696,0.956935934,,,44.261941,0.949752,17.23183,0.93446,14.788072,0.525965
15.47669946,0.982368872,,,16.88049329,0.966784601,17.06744696,0.953985144,,,44.272132,0.961719,17.478334,0.9254,14.79494,0.549128
15.56669946,0.980646532,,,16.98049329,0.969292145,17.16744696,0.950938957,,,44.281046,0.970877,17.736505,0.915308,14.801744,0.571667
15.65669946,0.978844761,,,17.08049329,0.971702761,17.26744696,0.947797676,,,44.28865,0.977713,18.006086,0.904119,14.808482,0.593569
15.74669946,0.976963704,,,17.18049329,0.974016206,17.36744696,0.944561616,,,44.294912,0.982665,18.286812,0.89177,14.815149,0.614819
15.83669946,0.975003513,,,17.28049329,0.976232251,17.46744696,0.941231101,,,44.299809,0.986108,18.578406,0.878198,14.821744,0.635408
15.92669946,0.972964348,,,17.38049329,0.978350674,17.56744696,0.937806464,,,44.30332,0.988343,18.88058,0.863346,14.828264,0.655327
16.01669946,0.970846373,,,17.48049329,0.980371262,17.66744696,0.934288047,,,44.305433,0.989594,19.193036,0.847161,14.834705,0.674568
16.10669946,0.96864976,,,17.58049329,0.982293815,17.76744696,0.930676202,,,44.306138,0.989996,19.515466,0.829591,14.841065,0.693128
16.19669946,0.966374687,,,17.68049329,0.984118138,17.86744696,0.926971289,,,44.306138,0.989996,19.847551,0.810595,14.847341,0.711003
16.28669946,0.964021338,,,17.78049329,0.985844051,17.96744696,0.923173681,,,44.33434,0.989594,20.188964,0.790133,14.85353,0.728193
16.37669946,0.961589904,,,17.88049329,0.98747138,18.06744696,0.919283756,,,44.418837,0.988343,20.539367,0.768175,14.85963,0.744697
16.46669946,0.959080582,,,17.98049329,0.988999962,18.16744696,0.915301903,,,44.559294,0.986108,20.898416,0.744697,14.865638,0.760519
16.55669946,0.956493574,,,18.08049329,0.990429646,18.26744696,0.911228521,,,44.755157,0.982665,21.265755,0.719684,14.871551,0.775662
16.64669946,0.953829091,,,18.18049329,0.991760287,18.36744696,0.907064017,,,45.005653,0.977713,21.641022,0.693128,14.877367,0.790133
16.73669946,0.951087349,,,18.28049329,0.992991753,18.46744696,0.902808807,,,45.309794,0.970877,22.023846,0.665033,14.883082,0.803939
16.82669946,0.948268569,,,18.38049329,0.994123921,18.56744696,0.898463317,,,45.666378,0.961719,22.413851,0.635408,14.888696,0.817088
16.91669946,0.94537298,,,18.48049329,0.995156677,18.66744696,0.894027981,,,46.074,0.949752,22.810651,0.604276,14.894204,0.829591
17.00669946,0.942400816,,,18.58049329,0.996089918,18.76744696,0.889503244,,,46.53105,0.93446,23.213854,0.571667,14.899605,0.84146
17.09669946,0.939352318,,,18.68049329,0.996923552,18.86744696,0.884889557,,,47.035725,0.915308,23.623062,0.537623,14.904897,0.852707
17.18669946,0.936227733,,,18.78049329,0.997657493,18.96744696,0.880187381,,,47.586032,0.89177,24.037873,0.502195,14.910076,0.863346
17.27669946,0.933027314,,,18.88049329,0.99829167,19.06744696,0.875397188,,,48.1798,0.863346,24.457875,0.465442,14.915141,0.873392
17.36669946,0.929751321,,,18.98049329,0.998826018,19.16744696,0.870519455,,,48.814686,0.829591,24.882656,0.427438,14.92009,0.882861
17.45669946,0.926400018,,,19.08049329,0.999260485,19.26744696,0.865554672,,,49.488184,0.790133,25.311795,0.38826,14.92492,0.89177
17.54669946,0.922973677,,,19.18049329,0.999595027,19.36744696,0.860503333,,,50.197636,0.744697,25.744869,0.347998,14.92963,0.900135
17.63669946,0.919472576,,,19.28049329,0.999829609,19.46744696,0.855365945,,,,,26.181451,0.30675,14.934216,0.907975
17.72669946,0.915896998,,,19.38049329,0.99996421,19.56744696,0.850143022,,,,,26.62111,0.264621,14.938678,0.915308
17.81669946,0.912247233,,,19.48049329,0.999998815,19.66744696,0.844835084,,,,,27.063412,0.221723,14.943013,0.922154
17.90669946,0.908523576,,,19.58049329,0.999933421,19.76744696,0.839442664,,,,,27.50792,0.178174,14.947219,0.928531
17.99669946,0.90472633,,,19.68049329,0.999768035,19.86744696,0.8339663,,,,,27.954196,0.134097,14.951295,0.93446
18.08669946,0.900855801,,,19.78049329,0.999502672,19.96744696,0.82840654,,,,,28.401799,0.089622,14.955238,0.93996
18.17669946,0.896912303,,,19.88049329,0.99913736,20.06744696,0.822763941,,,,,28.850288,0.044878,14.959048,0.945051
18.26669946,0.892896156,,,19.98049329,0.998672135,20.16744696,0.817039065,,,,,29.29922,0,14.962721,0.949752
18.35669946,0.888807685,,,20.08049329,0.998107044,20.26744696,0.811232486,,,,,29.748152,-0.044878,14.966257,0.954085
18.44669946,0.884647221,,,20.18049329,0.997442143,20.36744696,0.805344785,,,,,30.196641,-0.089622,14.969655,0.958067
18.53669946,0.880415101,,,20.28049329,0.996677499,20.46744696,0.79937655,,,,,30.644245,-0.134097,14.972912,0.961719
18.62669946,0.876111667,,,20.38049329,0.995813187,20.56744696,0.793328378,,,,,31.090521,-0.178174,14.976027,0.965059
18.71669946,0.87173727,,,20.48049329,0.994849295,20.66744696,0.787200874,,,,,31.535029,-0.221723,14.978999,0.968105
18.80669946,0.867292261,,,20.58049329,0.993785919,20.76744696,0.78099465,,,,,31.977331,-0.264621,14.981826,0.970877
18.89669946,0.862777003,,,20.68049329,0.992623166,20.86744696,0.774710328,,,,,32.416989,-0.30675,14.984508,0.973391
18.98669946,0.858191861,,,20.78049329,0.99136115,20.96744696,0.768348535,,,,,32.853571,-0.347998,14.987043,0.975664
19.07669946,0.853537205,,,20.88049329,0.99,21.06744696,0.761909908,,,,,33.286646,-0.38826,14.98943,0.977713
19.16669946,0.848813413,,,20.98049329,0.98853985,21.16744696,0.75539509,,,,,33.715785,-0.427438,14.991668,0.979553
19.25669946,0.844020868,,,21.08049329,0.986980847,21.26744696,0.748804734,,,,,34.140565,-0.465442,14.993755,0.981199
19.34669946,0.839159957,,,21.18049329,0.985323147,21.36744696,0.742139498,,,,,34.560568,-0.502195,14.995692,0.982665
19.43669946,0.834231075,,,21.28049329,0.983566916,21.46744696,0.735400049,,,,,34.975378,-0.537623,14.997477,0.983964
19.52669946,0.829234621,,,21.38049329,0.981712328,21.56744696,0.72858706,,,,,35.384587,-0.571667,14.99911,0.985108
19.61669946,0.824170999,,,21.48049329,0.97975957,21.66744696,0.721701213,,,,,35.78779,-0.604276,15.000589,0.986108
19.70669946,0.81904062,,,21.58049329,0.977708837,21.76744696,0.714743196,,,,,36.184589,-0.635408,15.001914,0.986974
19.79669946,0.813843899,,,21.68049329,0.975560334,21.86744696,0.707713706,,,,,36.574594,-0.665033,15.003085,0.987717
19.88669946,0.808581257,,,21.78049329,0.973314276,21.96744696,0.700613445,,,,,36.957419,-0.693128,15.0041,0.988343
19.97669946,0.803253121,,,21.88049329,0.970970887,22.06744696,0.693443123,,,,,37.332686,-0.719684,15.00496,0.988861
20.06669946,0.797859921,,,21.98049329,0.968530402,22.16744696,0.686203458,,,,,37.700025,-0.744697,15.005665,0.989277
20.15669946,0.792402095,,,22.08049329,0.965993064,22.26744696,0.678895173,,,,,38.059073,-0.768175,15.006213,0.989594
20.24669946,0.786880085,,,22.18049329,0.963359129,22.36744696,0.671518998,,,,,38.409477,-0.790133,15.006604,0.989819
20.33669946,0.781294338,,,22.28049329,0.960628857,22.46744696,0.664075673,,,,,38.750889,-0.810595,15.006839,0.989952
20.42669946,0.775645307,,,22.38049329,0.957802524,22.56744696,0.65656594,,,,,39.082975,-0.829591,15.006918,0.989996
20.51669946,0.769933449,,,22.48049329,0.954880412,22.66744696,0.648990552,,,,,39.405404,-0.847161,15.006918,0.989996
20.60669946,0.764159227,,,22.58049329,0.951862812,22.76744696,0.641350264,,,,,39.71786,-0.863346,15.010052,0.989952
20.69669946,0.758323108,,,22.68049329,0.948750027,22.86744696,0.633645843,,,,,40.020035,-0.878198,15.019454,0.989819
20.78669946,0.752425565,,,22.78049329,0.945542367,22.96744696,0.625878057,,,,,40.311629,-0.89177,15.03512,0.989594
20.87669946,0.746467077,,,22.88049329,0.942240154,23.06744696,0.618047684,,,,,40.592355,-0.904119,15.057043,0.989277
20.96669946,0.740448125,,,22.98049329,0.938843718,23.16744696,0.610155507,,,,,40.861936,-0.915308,15.085212,0.988861
21.05669946,0.734369197,,,23.08049329,0.935353398,23.26744696,0.602202315,,,,,41.120106,-0.9254,15.119617,0.988343
21.14669946,0.728230786,,,23.18049329,0.931769544,23.36744696,0.594188903,,,,,41.36661,-0.93446,15.160241,0.987717
21.23669946,0.722033388,,,23.28049329,0.928092513,23.46744696,0.586116072,,,,,41.601206,-0.942555,15.207067,0.986974
21.32669946,0.715777506,,,23.38049329,0.924322674,23.56744696,0.577984631,,,,,41.82366,-0.949752,15.260074,0.986108
21.41669946,0.709463646,,,23.48049329,0.920460404,23.66744696,0.569795391,,,,,42.033755,-0.956118,15.319239,0.985108
21.50669946,0.70309232,,,23.58049329,0.916506088,23.76744696,0.561549173,,,,,42.231282,-0.961719,15.384536,0.983964
21.59669946,0.696664045,,,23.68049329,0.912460122,23.86744696,0.5532468,,,,,42.416047,-0.966617,15.455937,0.982665
21.68669946,0.690179339,,,23.78049329,0.908322911,23.96744696,0.544889103,,,,,42.587867,-0.970877,15.533409,0.981199
21.77669946,0.68363873,,,23.88049329,0.904094869,24.06744696,0.536476917,,,,,42.746573,-0.974557,15.61692,0.979553
21.86669946,0.677042746,,,23.98049329,0.899776418,24.16744696,0.528011084,,,,,42.892008,-0.977713,15.706433,0.977713
21.95669946,0.670391922,,,24.08049329,0.89536799,24.26744696,0.51949245,,,,,43.024028,-0.9804,15.801907,0.975664
22.04669946,0.663686797,,,24.18049329,0.890870026,24.36744696,0.510921868,,,,,43.142504,-0.982665,15.903302,0.973391
22.13669946,0.656927913,,,24.28049329,0.886282975,24.46744696,0.502300194,,,,,43.247318,-0.984554,16.010573,0.970877
22.22669946,0.650115819,,,24.38049329,0.881607297,24.56744696,0.49362829,,,,,43.338367,-0.986108,16.123673,0.968105
22.31669946,0.643251066,,,24.48049329,0.876843459,24.66744696,0.484907024,,,,,43.415561,-0.98736,16.242552,0.965059
22.40669946,0.636334209,,,24.58049329,0.871991938,24.76744696,0.476137268,,,,,43.478824,-0.988343,16.367158,0.961719
22.49669946,0.62936581,,,24.68049329,0.867053218,24.86744696,0.467319898,,,,,43.528093,-0.989081,16.497437,0.958067
22.58669946,0.622346433,,,24.78049329,0.862027793,24.96744696,0.458455796,,,,,43.56332,-0.989594,16.633331,0.954085
22.67669946,0.615276646,,,24.88049329,0.856916167,25.06744696,0.44954585,,,,,43.58447,-0.989896,16.77478,0.949752
22.76669946,0.608157022,,,24.98049329,0.851718849,25.16744696,0.440590949,,,,,43.591523,-0.989996,16.921723,0.945051
22.85669946,0.600988137,,,25.08049329,0.84643636,25.26744696,0.431591989,,,,,43.591523,-0.989996,17.074095,0.93996
22.94669946,0.593770573,,,25.18049329,0.841069229,25.36744696,0.422549871,,,,,43.591699,-0.989896,17.23183,0.93446
23.03669946,0.586504914,,,25.28049329,0.835617991,25.46744696,0.413465498,,,,,43.592228,-0.989594,17.394858,0.928531
23.12669946,0.579191748,,,25.38049329,0.830083192,25.56744696,0.404339779,,,,,43.593108,-0.989081,17.563107,0.922154
23.21669946,0.571831668,,,25.48049329,0.824465385,25.66744696,0.395173626,,,,,43.59434,-0.988343,17.736505,0.915308
23.30669946,0.56442527,,,25.58049329,0.818765133,25.76744696,0.385967956,,,,,43.595922,-0.98736,17.914974,0.907975
23.39669946,0.556973153,,,25.68049329,0.812983004,25.86744696,0.37672369,,,,,43.597852,-0.986108,18.098436,0.900135
23.48669946,0.549475923,,,25.78049329,0.807119579,25.96744696,0.367441751,,,,,43.600128,-0.984554,18.286812,0.89177
23.57669946,0.541934184,,,25.88049329,0.801175441,26.06744696,0.358123069,,,,,43.602748,-0.982665,18.480018,0.882861
23.66669946,0.53434855,,,25.98049329,0.795151187,26.16744696,0.348768575,,,,,43.60571,-0.9804,18.67797,0.873392
23.75669946,0.526719634,,,26.08049329,0.789047419,26.26744696,0.339379204,,,,,43.609011,-0.977713,18.88058,0.863346
23.84669946,0.519048053,,,26.18049329,0.782864746,26.36744696,0.329955895,,,,,43.612646,-0.974557,19.087761,0.852707
23.93669946,0.51133443,,,26.28049329,0.776603788,26.46744696,0.320499591,,,,,43.616614,-0.970877,19.29942,0.84146
24.02669946,0.503579389,,,26.38049329,0.770265169,26.56744696,0.311011238,,,,,43.62091,-0.966617,19.515466,0.829591
24.11669946,0.495783559,,,26.48049329,0.763849525,26.66744696,0.301491784,,,,,43.625529,-0.961719,19.735803,0.817088
24.20669946,0.48794757,,,26.58049329,0.757357497,26.76744696,0.29194218,,,,,43.630467,-0.956118,19.960335,0.803939
24.29669946,0.480072058,,,26.68049329,0.750789734,26.86744696,0.282363383,,,,,43.635719,-0.949752,20.188964,0.790133
24.38669946,0.47215766,,,26.78049329,0.744146892,26.96744696,0.27275635,,,,,43.641281,-0.942555,20.421588,0.775662
24.47669946,0.464205018,,,26.88049329,0.737429636,27.06744696,0.263122041,,,,,43.647146,-0.93446,20.658107,0.760519
24.56669946,0.456214776,,,26.98049329,0.730638638,27.16744696,0.25346142,,,,,43.653308,-0.9254,20.898416,0.744697
24.65669946,0.44818758,,,27.08049329,0.723774576,27.26744696,0.243775453,,,,,43.659762,-0.915308,21.142409,0.728193
24.74669946,0.440124081,,,27.18049329,0.716838138,27.36744696,0.234065109,,,,,43.666502,-0.904119,21.389981,0.711003
24.83669946,0.432024933,,,27.28049329,0.709830016,27.46744696,0.224331359,,,,,43.67352,-0.89177,21.641022,0.693128
24.92669946,0.42389079,,,27.38049329,0.702750912,27.56744696,0.214575176,,,,,43.68081,-0.878198,21.895421,0.674568
25.01669946,0.415722313,,,27.48049329,0.695601534,27.66744696,0.204797535,,,,,43.688364,-0.863346,22.153069,0.655327
25.10669946,0.407520163,,,27.58049329,0.688382596,27.76744696,0.194999415,,,,,43.696176,-0.847161,22.413851,0.635408
25.19669946,0.399285003,,,27.68049329,0.68109482,27.86744696,0.185181795,,,,,43.704236,-0.829591,22.677653,0.614819
25.28669946,0.391017502,,,27.78049329,0.673738935,27.96744696,0.175345657,,,,,43.712539,-0.810595,22.94436,0.593569
25.37669946,0.382718329,,,27.88049329,0.666315677,28.06744696,0.165491984,,,,,43.721074,-0.790133,23.213854,0.571667
25.46669946,0.374388155,,,27.98049329,0.658825788,28.16744696,0.155621763,,,,,43.729834,-0.768175,23.486017,0.549128
25.55669946,0.366027657,,,28.08049329,0.651270017,28.26744696,0.145735979,,,,,43.73881,-0.744697,23.76073,0.525965
25.64669946,0.35763751,,,28.18049329,0.64364912,28.36744696,0.135835622,,,,,43.747994,-0.719684,24.037873,0.502195
25.73669946,0.349218395,,,28.28049329,0.635963858,28.46744696,0.125921682,,,,,43.757375,-0.693128,24.317323,0.477836
25.82669946,0.340770993,,,28.38049329,0.628215,28.56744696,0.115995149,,,,,43.766946,-0.665033,24.598959,0.45291
25.91669946,0.332295989,,,28.48049329,0.620403321,28.66744696,0.106057017,,,,,43.776696,-0.635408,24.882656,0.427438
26.00669946,0.323794069,,,28.58049329,0.612529603,28.76744696,0.09610828,,,,,43.786616,-0.604276,25.16829,0.401444
26.09669946,0.315265923,,,28.68049329,0.604594632,28.86744696,0.086149931,,,,,43.796696,-0.571667,25.455737,0.374955
26.18669946,0.306712239,,,28.78049329,0.596599202,28.96744696,0.076182968,,,,,43.806926,-0.537623,25.744869,0.347998
26.27669946,0.298133713,,,28.88049329,0.588544112,29.06744696,0.066208387,,,,,43.817297,-0.502195,26.03556,0.320603
26.36669946,0.289531037,,,28.98049329,0.580430169,29.16744696,0.056227184,,,,,43.827797,-0.465442,26.327683,0.2928
26.45669946,0.28090491,,,29.08049329,0.572258183,29.26744696,0.046240359,,,,,43.838416,-0.427438,26.62111,0.264621
26.54669946,0.27225603,,,29.18049329,0.564028972,29.36744696,0.03624891,,,,,43.849145,-0.38826,26.915711,0.236101
26.63669946,0.263585097,,,29.28049329,0.555743359,29.46744696,0.026253837,,,,,43.859972,-0.347998,27.211357,0.207273
26.72669946,0.254892813,,,29.38049329,0.547402171,29.56744696,0.016256137,,,,,43.870886,-0.30675,27.50792,0.178174
26.81669946,0.246179884,,,29.48049329,0.539006244,29.66744696,0.006256813,,,,,43.881878,-0.264621,27.805268,0.14884
26.90669946,0.237447014,,,29.58049329,0.530556417,29.76744696,-0.003743138,,,,,43.892935,-0.221723,28.103271,0.11931
26.99669946,0.228694911,,,29.68049329,0.522053534,29.86744696,-0.013742714,,,,,43.904048,-0.178174,28.401799,0.089622
27.08669946,0.219924284,,,29.78049329,0.513498447,29.96744696,-0.023740916,,,,,43.915205,-0.134097,28.700721,0.059814
27.17669946,0.211135843,,,29.88049329,0.50489201,30.06744696,-0.033736744,,,,,43.926395,-0.089622,28.999905,0.029927
27.26669946,0.2023303,,,29.98049329,0.496235084,30.16744696,-0.043729198,,,,,43.937607,-0.044878,29.29922,0
27.35669946,0.193508369,,,30.08049329,0.487528535,30.26744696,-0.053717279,,,,,43.94883,0,29.598536,-0.029927
27.44669946,0.184670764,,,30.18049329,0.478773234,30.36744696,-0.063699989,,,,,43.960054,0.044878,29.89772,-0.059814
27.53669946,0.1758182,,,30.28049329,0.469970056,30.46744696,-0.073676328,,,,,43.971266,0.089622,30.196641,-0.089622
27.62669946,0.166951395,,,30.38049329,0.461119881,30.56744696,-0.0836453,,,,,43.982456,0.134097,30.495169,-0.11931
27.71669946,0.158071067,,,30.48049329,0.452223595,30.66744696,-0.093605908,,,,,43.993613,0.178174,30.793173,-0.14884
27.80669946,0.149177936,,,30.58049329,0.443282086,30.76744696,-0.103557155,,,,,44.004726,0.221723,31.090521,-0.178174
27.89669946,0.140272721,,,30.68049329,0.43429625,30.86744696,-0.113498046,,,,,44.015783,0.264621,31.387083,-0.207273
27.98669946,0.131356144,,,30.78049329,0.425266984,30.96744696,-0.123427588,,,,,44.026775,0.30675,31.68273,-0.236101
28.07669946,0.122428927,,,30.88049329,0.416195193,31.06744696,-0.133344787,,,,,44.037689,0.347998,31.977331,-0.264621
28.16669946,0.113491794,,,30.98049329,0.407081782,31.16744696,-0.143248652,,,,,44.048516,0.38826,32.270757,-0.2928
28.25669946,0.104545468,,,31.08049329,0.397927663,31.26744696,-0.153138192,,,,,44.059244,0.427438,32.56288,-0.320603
28.34669946,0.095590674,,,31.18049329,0.388733752,31.36744696,-0.163012418,,,,,44.069864,0.465442,32.853571,-0.347998
28.43669946,0.086628137,,,31.28049329,0.379500967,31.46744696,-0.172870343,,,,,44.080364,0.502195,33.142704,-0.374955
28.52669946,0.077658583,,,31.38049329,0.370230233,31.56744696,-0.182710982,,,,,44.090734,0.537623,33.43015,-0.401444
28.61669946,0.068682739,,,31.48049329,0.360922476,31.66744696,-0.192533349,,,,,44.100964,0.571667,33.715785,-0.427438
28.70669946,0.059701331,,,31.58049329,0.351578628,31.76744696,-0.202336463,,,,,44.111045,0.604276,33.999482,-0.45291
28.79669946,0.050715088,,,31.68049329,0.342199621,31.86744696,-0.212119344,,,,,44.120965,0.635408,34.281117,-0.477836
28.88669946,0.041724737,,,31.78049329,0.332786395,31.96744696,-0.221881013,,,,,44.130715,0.665033,34.560568,-0.502195
28.97669946,0.032731006,,,31.88049329,0.323339891,32.06744696,-0.231620494,,,,,44.140285,0.693128,34.83771,-0.525965
29.06669946,0.023734625,,,31.98049329,0.313861053,32.16744696,-0.241336813,,,,,44.149667,0.719684,35.112423,-0.549128
29.15669946,0.01473632,,,32.08049329,0.304350829,32.26744696,-0.251028999,,,,,44.15885,0.744697,35.384587,-0.571667
29.24669946,0.005736822,,,32.18049329,0.29481017,32.36744696,-0.260696082,,,,,44.167827,0.768175,35.654081,-0.593569
29.33669946,-0.003263141,,,32.28049329,0.285240031,32.46744696,-0.270337095,,,,,44.176587,0.790133,35.920787,-0.614819
29.42669946,-0.012262839,,,32.38049329,0.275641367,32.56744696,-0.279951075,,,,,44.185122,0.810595,36.184589,-0.635408
29.51669946,-0.021261544,,,32.48049329,0.26601514,32.66744696,-0.289537061,,,,,44.193424,0.829591,36.445371,-0.655327
29.60669946,-0.030258527,,,32.58049329,0.256362312,32.76744696,-0.299094092,,,,,44.201485,0.847161,36.703019,-0.674568
29.69669946,-0.039253059,,,32.68049329,0.246683847,32.86744696,-0.308621215,,,,,44.209296,0.863346,36.957419,-0.693128
29.78669946,-0.048244412,,,32.78049329,0.236980714,32.96744696,-0.318117476,,,,,44.216851,0.878198,37.20846,-0.711003
29.87669946,-0.057231857,,,32.88049329,0.227253884,33.06744696,-0.327581925,,,,,44.224141,0.89177,37.456031,-0.728193
29.96669946,-0.066214666,,,32.98049329,0.217504328,33.16744696,-0.337013616,,,,,44.231159,0.904119,37.700025,-0.744697
30.05669946,-0.075192111,,,33.08049329,0.207733022,33.26744696,-0.346411607,,,,,44.237898,0.915308,37.940334,-0.760519
30.14669946,-0.084163467,,,33.18049329,0.197940943,33.36744696,-0.355774956,,,,,44.244352,0.9254,38.176852,-0.775662
30.23669946,-0.093128005,,,33.28049329,0.18812907,33.46744696,-0.365102728,,,,,44.250515,0.93446,38.409477,-0.790133
30.32669946,-0.102084999,,,33.38049329,0.178298384,33.56744696,-0.374393991,,,,,44.25638,0.942555,38.638105,-0.803939
30.41669946,-0.111033725,,,33.48049329,0.168449869,33.66744696,-0.383647814,,,,,44.261941,0.949752,38.862637,-0.817088
30.50669946,-0.119973457,,,33.58049329,0.158584508,33.76744696,-0.392863272,,,,,44.267194,0.956118,39.082975,-0.829591
30.59669946,-0.128903472,,,33.68049329,0.148703289,33.86744696,-0.402039445,,,,,44.272132,0.961719,39.29902,-0.84146
30.68669946,-0.137823045,,,33.78049329,0.138807201,33.96744696,-0.411175414,,,,,44.276751,0.966617,39.51068,-0.852707
30.77669946,-0.146731455,,,33.88049329,0.128897231,34.06744696,-0.420270266,,,,,44.281046,0.970877,39.71786,-0.863346
30.86669946,-0.155627979,,,33.98049329,0.118974372,34.16744696,-0.429323091,,,,,44.285014,0.974557,39.920471,-0.873392
30.95669946,-0.164511898,,,34.08049329,0.109039616,34.26744696,-0.438332985,,,,,44.28865,0.977713,40.118423,-0.882861
31.04669946,-0.173382491,,,34.18049329,0.099093955,34.36744696,-0.447299045,,,,,44.291951,0.9804,40.311629,-0.89177
31.13669946,-0.182239041,,,34.28049329,0.089138386,34.46744696,-0.456220376,,,,,44.294912,0.982665,40.500004,-0.900135
31.22669946,-0.191080829,,,34.38049329,0.079173902,34.56744696,-0.465096085,,,,,44.297533,0.984554,40.683467,-0.907975
31.31669946,-0.19990714,,,34.48049329,0.069201502,34.66744696,-0.473925285,,,,,44.299809,0.986108,40.861936,-0.915308
31.40669946,-0.208717258,,,34.58049329,0.059222181,34.76744696,-0.482707092,,,,,44.301739,0.98736,41.035333,-0.922154
31.49669946,-0.21751047,,,34.68049329,0.049236938,34.86744696,-0.49144063,,,,,44.30332,0.988343,41.203583,-0.928531
31.58669946,-0.226286065,,,34.78049329,0.039246771,34.96744696,-0.500125024,,,,,44.304552,0.989081,41.36661,-0.93446
31.67669946,-0.23504333,,,34.88049329,0.02925268,35.06744696,-0.508759405,,,,,44.305433,0.989594,41.524345,-0.93996
31.76669946,-0.243781556,,,34.98049329,0.019255663,35.16744696,-0.517342912,,,,,44.305962,0.989896,41.676717,-0.945051
31.85669946,-0.252500037,,,35.08049329,0.009256721,35.26744696,-0.525874684,,,,,44.306138,0.989996,41.82366,-0.949752
31.94669946,-0.261198065,,,35.18049329,-0.000743146,35.36744696,-0.534353869,,,,,44.306138,0.989996,41.96511,-0.954085
32.03669946,-0.269874937,,,35.28049329,-0.01074294,35.46744696,-0.54277962,,,,,44.31319,0.989896,42.101004,-0.958067
32.12669946,-0.278529948,,,35.38049329,-0.020741659,35.56744696,-0.551151093,,,,,44.33434,0.989594,42.231282,-0.961719
32.21669946,-0.287162399,,,35.48049329,-0.030738304,35.66744696,-0.559467451,,,,,44.369568,0.989081,42.355888,-0.965059
32.30669946,-0.29577159,,,35.58049329,-0.040731875,35.76744696,-0.567727863,,,,,44.418837,0.988343,42.474767,-0.968105
32.39669946,-0.304356823,,,35.68049329,-0.050721373,35.86744696,-0.575931502,,,,,44.4821,0.98736,42.587867,-0.970877
32.48669946,-0.312917404,,,35.78049329,-0.060705799,35.96744696,-0.584077549,,,,,44.559294,0.986108,42.695138,-0.973391
32.57669946,-0.321452639,,,35.88049329,-0.070684155,36.06744696,-0.592165189,,,,,44.650343,0.984554,42.796533,-0.975664
32.66669946,-0.329961836,,,35.98049329,-0.080655442,36.16744696,-0.600193613,,,,,44.755157,0.982665,42.892008,-0.977713
32.75669946,-0.338444306,,,36.08049329,-0.090618663,36.26744696,-0.608162017,,,,,44.873633,0.9804,42.98152,-0.979553
32.84669946,-0.346899363,,,36.18049329,-0.100572823,36.36744696,-0.616069607,,,,,45.005653,0.977713,43.065031,-0.981199
32.93669946,-0.355326321,,,36.28049329,-0.110516925,36.46744696,-0.623915589,,,,,45.151088,0.974557,43.142504,-0.982665
33.02669946,-0.363724497,,,36.38049329,-0.120449976,36.56744696,-0.631699181,,,,,45.309794,0.970877,43.213904,-0.983964
33.11669946,-0.372093213,,,36.48049329,-0.130370983,36.66744696,-0.639419603,,,,,45.481614,0.966617,43.279202,-0.985108
33.20669946,-0.380431789,,,36.58049329,-0.140278952,36.76744696,-0.647076084,,,,,45.666378,0.961719,43.338367,-0.986108
33.29669946,-0.38873955,,,36.68049329,-0.150172893,36.86744696,-0.654667858,,,,,45.863906,0.956118,43.391374,-0.986974
33.38669946,-0.397015823,,,36.78049329,-0.160051817,36.96744696,-0.662194165,,,,,46.074,0.949752,43.4382,-0.987717
33.47669946,-0.405259938,,,36.88049329,-0.169914736,37.06744696,-0.669654254,,,,,46.296455,0.942555,43.478824,-0.988343
33.56669946,-0.413471228,,,36.98049329,-0.179760664,37.16744696,-0.677047377,,,,,46.53105,0.93446,43.513228,-0.988861
33.65669946,-0.421649026,,,37.08049329,-0.189588616,37.26744696,-0.684372797,,,,,46.777555,0.9254,43.541398,-0.989277
33.74669946,-0.429792672,,,37.18049329,-0.199397609,37.36744696,-0.69162978,,,,,47.035725,0.915308,43.56332,-0.989594
33.83669946,-0.437901504,,,37.28049329,-0.209186662,37.46744696,-0.6988176,,,,,47.305306,0.904119,43.578986,-0.989819
33.92669946,-0.445974866,,,37.38049329,-0.218954798,37.56744696,-0.70593554,,,,,47.586032,0.89177,43.588388,-0.989952
34.01669946,-0.454012105,,,37.48049329,-0.228701037,37.66744696,-0.712982886,,,,,47.877626,0.878198,43.591523,-0.989996
34.10669946,-0.462012569,,,37.58049329,-0.238424407,37.76744696,-0.719958935,,,,,48.1798,0.863346,43.591523,-0.989996
34.19669946,-0.46997561,,,37.68049329,-0.248123935,37.86744696,-0.726862988,,,,,48.492256,0.847161,43.591601,-0.989952
34.28669946,-0.477900584,,,37.78049329,-0.25779865,37.96744696,-0.733694356,,,,,48.814686,0.829591,43.591836,-0.989819
34.37669946,-0.485786848,,,37.88049329,-0.267447586,38.06744696,-0.740452354,,,,,49.146771,0.810595,43.592228,-0.989594
34.46669946,-0.493633763,,,37.98049329,-0.277069777,38.16744696,-0.747136309,,,,,49.488184,0.790133,43.592776,-0.989277
34.55669946,-0.501440694,,,38.08049329,-0.286664262,38.26744696,-0.75374555,,,,,49.838587,0.768175,43.59348,-0.988861
34.64669946,-0.509207009,,,38.18049329,-0.29623008,38.36744696,-0.760279417,,,,,50.197636,0.744697,43.59434,-0.988343
34.73669946,-0.516932078,,,38.28049329,-0.305766276,38.46744696,-0.766737257,,,,,,,43.595356,-0.987717
34.82669946,-0.524615277,,,38.38049329,-0.315271895,38.56744696,-0.773118424,,,,,,,43.596526,-0.986974
34.91669946,-0.532255981,,,38.48049329,-0.324745987,38.66744696,-0.77942228,,,,,,,43.597852,-0.986108
35.00669946,-0.539853573,,,38.58049329,-0.334187605,38.76744696,-0.785648194,,,,,,,43.599331,-0.985108
35.09669946,-0.547407438,,,38.68049329,-0.343595804,38.86744696,-0.791795544,,,,,,,43.600963,-0.983964
35.18669946,-0.554916962,,,38.78049329,-0.352969644,38.96744696,-0.797863715,,,,,,,43.602748,-0.982665
35.27669946,-0.562381539,,,38.88049329,-0.362308188,39.06744696,-0.8038521,,,,,,,43.604685,-0.981199
35.36669946,-0.569800563,,,38.98049329,-0.371610501,39.16744696,-0.809760101,,,,,,,43.606773,-0.979553
35.45669946,-0.577173433,,,39.08049329,-0.380875653,39.26744696,-0.815587126,,,,,,,43.609011,-0.977713
35.54669946,-0.584499553,,,39.18049329,-0.390102718,39.36744696,-0.821332594,,,,,,,43.611397,-0.975664
35.63669946,-0.591778329,,,39.28049329,-0.399290773,39.46744696,-0.826995929,,,,,,,43.613932,-0.973391
35.72669946,-0.599009171,,,39.38049329,-0.408438899,39.56744696,-0.832576565,,,,,,,43.616614,-0.970877
35.81669946,-0.606191493,,,39.48049329,-0.417546182,39.66744696,-0.838073944,,,,,,,43.619442,-0.968105
35.90669946,-0.613324714,,,39.58049329,-0.42661171,39.76744696,-0.843487516,,,,,,,43.622414,-0.965059
35.99669946,-0.620408257,,,39.68049329,-0.435634578,39.86744696,-0.84881674,,,,,,,43.625529,-0.961719
36.08669946,-0.627441546,,,39.78049329,-0.444613883,39.96744696,-0.854061083,,,,,,,43.628786,-0.958067
36.17669946,-0.634424014,,,39.88049329,-0.453548726,40.06744696,-0.859220021,,,,,,,43.632183,-0.954085
36.26669946,-0.641355093,,,39.98049329,-0.462438215,40.16744696,-0.864293038,,,,,,,43.635719,-0.949752
36.35669946,-0.648234222,,,40.08049329,-0.471281461,40.26744696,-0.869279626,,,,,,,43.639393,-0.945051
36.44669946,-0.655060846,,,40.18049329,-0.480077579,40.36744696,-0.874179287,,,,,,,43.643202,-0.93996
36.53669946,-0.661834409,,,40.28049329,-0.488825689,40.46744696,-0.87899153,,,,,,,43.647146,-0.93446
36.62669946,-0.668554365,,,40.38049329,-0.497524917,40.56744696,-0.883715875,,,,,,,43.651221,-0.928531
36.71669946,-0.675220167,,,40.48049329,-0.506174394,40.66744696,-0.88835185,,,,,,,43.655427,-0.922154
36.80669946,-0.681831278,,,40.58049329,-0.514773253,40.76744696,-0.892898989,,,,,,,43.659762,-0.915308
36.89669946,-0.68838716,,,40.68049329,-0.523320635,40.86744696,-0.89735684,,,,,,,43.664224,-0.907975
36.98669946,-0.694887284,,,40.78049329,-0.531815686,40.96744696,-0.901724956,,,,,,,43.668811,-0.900135
37.07669946,-0.701331121,,,40.88049329,-0.540257555,41.06744696,-0.9060029,,,,,,,43.67352,-0.89177
37.16669946,-0.707718152,,,40.98049329,-0.5486454,41.16744696,-0.910190244,,,,,,,43.67835,-0.882861
37.25669946,-0.714047858,,,41.08049329,-0.55697838,41.26744696,-0.914286571,,,,,,,43.683299,-0.873392
37.34669946,-0.720319726,,,41.18049329,-0.565255663,41.36744696,-0.918291469,,,,,,,43.688364,-0.863346
37.43669946,-0.726533249,,,41.28049329,-0.57347642,41.46744696,-0.922204539,,,,,,,43.693544,-0.852707
37.52669946,-0.732687923,,,41.38049329,-0.581639831,41.56744696,-0.926025389,,,,,,,43.698835,-0.84146
37.61669946,-0.738783249,,,41.48049329,-0.589745078,41.66744696,-0.929753638,,,,,,,43.704236,-0.829591
37.70669946,-0.744818735,,,41.58049329,-0.597791351,41.76744696,-0.933388912,,,,,,,43.709745,-0.817088
37.79669946,-0.75079389,,,41.68049329,-0.605777845,41.86744696,-0.936930847,,,,,,,43.715358,-0.803939
37.88669946,-0.756708232,,,41.78049329,-0.613703763,41.96744696,-0.940379091,,,,,,,43.721074,-0.790133
37.97669946,-0.762561281,,,41.88049329,-0.62156831,42.06744696,-0.943733297,,,,,,,43.72689,-0.775662
38.06669946,-0.768352563,,,41.98049329,-0.629370701,42.16744696,-0.946993131,,,,,,,43.732802,-0.760519
38.15669946,-0.774081608,,,42.08049329,-0.637110155,42.26744696,-0.950158266,,,,,,,43.73881,-0.744697
38.24669946,-0.779747954,,,42.18049329,-0.644785899,42.36744696,-0.953228386,,,,,,,43.74491,-0.728193
38.33669946,-0.78535114,,,42.28049329,-0.652397165,42.46744696,-0.956203185,,,,,,,43.751099,-0.711003
38.42669946,-0.790890713,,,42.38049329,-0.659943192,42.56744696,-0.959082363,,,,,,,43.757375,-0.693128
38.51669946,-0.796366225,,,42.48049329,-0.667423225,42.66744696,-0.961865635,,,,,,,43.763735,-0.674568
38.60669946,-0.801777231,,,42.58049329,-0.674836516,42.76744696,-0.96455272,,,,,,,43.770177,-0.655327
38.69669946,-0.807123294,,,42.68049329,-0.682182324,42.86744696,-0.967143351,,,,,,,43.776696,-0.635408
38.78669946,-0.81240398,,,42.78049329,-0.689459914,42.96744696,-0.969637269,,,,,,,43.783291,-0.614819
38.87669946,-0.817618862,,,42.88049329,-0.696668559,43.06744696,-0.972034223,,,,,,,43.789959,-0.593569
38.96669946,-0.822767517,,,42.98049329,-0.703807538,43.16744696,-0.974333975,,,,,,,43.796696,-0.571667
39.05669946,-0.827849529,,,43.08049329,-0.710876136,43.26744696,-0.976536295,,,,,,,43.8035,-0.549128
39.14669946,-0.832864485,,,43.18049329,-0.717873648,43.36744696,-0.978640961,,,,,,,43.810368,-0.525965
39.23669946,-0.83781198,,,43.28049329,-0.724799373,43.46744696,-0.980647764,,,,,,,43.817297,-0.502195
39.32669946,-0.842691612,,,43.38049329,-0.731652618,43.56744696,-0.982556504,,,,,,,43.824283,-0.477836
39.41669946,-0.847502987,,,43.48049329,-0.738432699,43.66744696,-0.984366988,,,,,,,43.831324,-0.45291
39.50669946,-0.852245714,,,43.58049329,-0.745138937,43.76744696,-0.986079037,,,,,,,43.838416,-0.427438
39.59669946,-0.85691941,,,43.68049329,-0.751770662,43.86744696,-0.987692478,,,,,,,43.845557,-0.401444
39.68669946,-0.861523696,,,43.78049329,-0.75832721,43.96744696,-0.989207151,,,,,,,43.852743,-0.374955
39.77669946,-0.8660582,,,43.88049329,-0.764807927,44.05258403,-0.975779578,,,,,,,43.859972,-0.347998
39.86669946,-0.870522552,,,43.98049329,-0.771212163,44.15258403,-0.813564885,,,,,,,43.867239,-0.320603
39.95669946,-0.874916393,,,44.08049329,-0.777539278,44.25258403,-0.522906186,,,,,,,43.874542,-0.2928
40.04669946,-0.879239367,,,44.18049329,-0.783788641,44.35258403,-0.149692097,,,,,,,43.881878,-0.264621
40.13669946,-0.883491122,,,44.28049329,-0.789959625,44.45258403,0.247155083,,,,,,,43.889243,-0.236101
40.22669946,-0.887671315,,,44.38049329,-0.796051613,44.55258403,0.604981909,,,,,,,43.896634,-0.207273
40.31669946,-0.891779607,,,44.48049329,-0.802063998,44.65258403,0.867295394,,,,,,,43.904048,-0.178174
40.40669946,-0.895815666,,,44.58049329,-0.807996176,44.74746246,0.99,,,,,,,43.911481,-0.14884
40.49669946,-0.899779164,,,44.68049329,-0.813847556,44.83746246,0.994006548,,,,,,,43.918932,-0.11931
40.58669946,-0.90366978,,,44.78049329,-0.819617551,44.93746246,0.992863661,,,,,,,43.926395,-0.089622
40.67669946,-0.9074872,,,44.88049329,-0.825305586,45.03746246,0.991621489,,,,,,,43.933868,-0.059814
40.76669946,-0.911231113,,,44.98049329,-0.83091109,45.13746246,0.990280155,,,,,,,43.941347,-0.029927
40.85669946,-0.914901217,,,45.08049329,-0.836433505,45.23746246,0.988839793,,,,,,,43.94883,0
40.94669946,-0.918497215,,,45.18049329,-0.841872276,45.33746246,0.987300549,,,,,,,43.956313,0.029927
41.03669946,-0.922018815,,,45.28049329,-0.847226861,45.43746246,0.985662575,,,,,,,43.963793,0.059814
41.12669946,-0.925465732,,,45.38049329,-0.852496724,45.53746246,0.983926036,,,,,,,43.971266,0.089622
41.21669946,-0.928837687,,,45.48049329,-0.857681338,45.63746246,0.982091106,,,,,,,43.978729,0.11931
41.30669946,-0.932134407,,,45.58049329,-0.862780185,45.73746246,0.980157966,,,,,,,43.986179,0.14884
41.39669946,-0.935355624,,,45.68049329,-0.867792754,45.83746246,0.978126812,,,,,,,43.993613,0.178174
41.48669946,-0.938501078,,,45.78049329,-0.872718545,45.93746246,0.975997846,,,,,,,44.001027,0.207273
41.57669946,-0.941570514,,,45.88049329,-0.877557065,46.03746246,0.973771281,,,,,,,44.008418,0.236101
41.66669946,-0.944563683,,,45.98049329,-0.882307829,46.13746246,0.97144734,,,,,,,44.015783,0.264621
41.75669946,-0.947480343,,,46.08049329,-0.886970364,46.23746246,0.969026255,,,,,,,44.023119,0.2928
41.84669946,-0.950320257,,,46.18049329,-0.891544202,46.33746246,0.966508268,,,,,,,44.030422,0.320603
41.93669946,-0.953083196,,,46.28049329,-0.896028887,46.43746246,0.963893631,,,,,,,44.037689,0.347998
42.02669946,-0.955768936,,,46.38049329,-0.900423969,46.53746246,0.961182606,,,,,,,44.044917,0.374955
42.11669946,-0.958377259,,,46.48049329,-0.90472901,46.63746246,0.958375463,,,,,,,44.052104,0.401444
42.20669946,-0.960907954,,,46.58049329,-0.908943579,46.73746246,0.955472483,,,,,,,44.059244,0.427438
42.29669946,-0.963360816,,,46.68049329,-0.913067254,46.83746246,0.952473957,,,,,,,44.066337,0.45291
42.38669946,-0.965735647,,,46.78049329,-0.917099623,46.93746246,0.949380184,,,,,,,44.073378,0.477836
42.47669946,-0.968032253,,,46.88049329,-0.921040283,47.03746246,0.946191474,,,,,,,44.080364,0.502195
42.56669946,-0.970250449,,,46.98049329,-0.92488884,47.13746246,0.942908145,,,,,,,44.087293,0.525965
42.65669946,-0.972390056,,,47.08049329,-0.928644909,47.23746246,0.939530527,,,,,,,44.09416,0.549128
42.74669946,-0.974450899,,,47.18049329,-0.932308113,47.33746246,0.936058956,,,,,,,44.100964,0.571667
42.83669946,-0.976432813,,,47.28049329,-0.935878088,47.43746246,0.93249378,,,,,,,44.107702,0.593569
42.92669946,-0.978335636,,,47.38049329,-0.939354476,47.53746246,0.928835356,,,,,,,44.114369,0.614819
43.01669946,-0.980159214,,,47.48049329,-0.942736929,47.63746246,0.925084049,,,,,,,44.120965,0.635408
43.10669946,-0.9819034,,,47.58049329,-0.946025109,47.73746246,0.921240234,,,,,,,44.127484,0.655327
43.19669946,-0.983568052,,,47.68049329,-0.949218688,47.83746246,0.917304296,,,,,,,44.133925,0.674568
43.28669946,-0.985153036,,,47.78049329,-0.952317345,47.93746246,0.913276628,,,,,,,44.140285,0.693128
43.37669946,-0.986658223,,,47.88049329,-0.955320772,48.03746246,0.909157633,,,,,,,44.146561,0.711003
43.46669946,-0.988083491,,,47.98049329,-0.958228667,48.13746246,0.904947724,,,,,,,44.152751,0.728193
43.55669946,-0.989428725,,,48.08049329,-0.96104074,48.23746246,0.90064732,,,,,,,44.15885,0.744697
43.64653653,-0.942511145,,,48.18049329,-0.96375671,48.33746246,0.896256852,,,,,,,44.164858,0.760519
43.73653653,-0.764372044,,,48.28049329,-0.966376305,48.43746246,0.89177676,,,,,,,44.170771,0.775662
43.82653653,-0.488235592,,,48.38049329,-0.968899263,48.53746246,0.88720749,,,,,,,44.176587,0.790133
43.91653653,-0.149504235,,,48.48049329,-0.971325332,48.63746246,0.882549501,,,,,,,44.182302,0.803939
44.00653653,0.208394515,,,48.58049329,-0.97365427,48.73746246,0.877803257,,,,,,,44.187916,0.817088
44.09653653,0.539575764,,,48.68049329,-0.975885842,48.83746246,0.872969234,,,,,,,44.193424,0.829591
44.18653653,0.801579972,,,48.78049329,-0.978019827,48.93746246,0.868047914,,,,,,,44.198825,0.84146
44.27653653,0.960816536,,,48.88049329,-0.980056011,49.03746246,0.863039791,,,,,,,44.204117,0.852707
44.36636746,0.989269146,,,48.98049329,-0.98199419,49.13746246,0.857945364,,,,,,,44.209296,0.863346
44.45636746,0.987914157,,,49.08049329,-0.983834171,49.23746246,0.852765143,,,,,,,44.214362,0.873392
44.54636746,0.986479148,,,49.18049329,-0.985575768,49.33746246,0.847499647,,,,,,,44.21931,0.882861
44.63636746,0.984964234,,,49.28049329,-0.987218809,49.43746246,0.842149401,,,,,,,44.224141,0.89177
44.72636746,0.983369539,,,49.38049329,-0.988763129,49.53746246,0.836714941,,,,,,,44.22885,0.900135
44.81636746,0.981695191,,,49.46563036,-0.99,49.63746246,0.83119681,,,,,,,44.233436,0.907975
44.90636746,0.979941327,,,49.46563036,-0.99,49.73746246,0.82559556,,,,,,,44.237898,0.915308
44.99636746,0.978108088,,,49.56563036,-0.99136115,49.83746246,0.819911752,,,,,,,44.242233,0.922154
45.08636746,0.976195622,,,49.66563036,-0.862027793,49.93746246,0.814145953,,,,,,,44.246439,0.928531
45.17636746,0.974204086,,,49.76563036,-0.596599202,,,,,,,,,44.250515,0.93446
45.26636746,0.972133639,,,49.86563036,-0.236980714,,,,,,,,,44.254458,0.93996
45.35636746,0.96998445,,,49.96563036,0.160051817,,,,,,,,,44.258268,0.945051
45.44636746,0.967756693,,,50,0.293820881,,,,,,,,,44.261941,0.949752
45.53636746,0.965450548,,,,,,,,,,,,,44.265478,0.954085
45.62636746,0.963066202,,,,,,,,,,,,,44.268875,0.958067
45.71636746,0.960603848,,,,,,,,,,,,,44.272132,0.961719
45.80636746,0.958063686,,,,,,,,,,,,,44.275247,0.965059
45.89636746,0.955445922,,,,,,,,,,,,,44.278219,0.968105
45.98636746,0.952750766,,,,,,,,,,,,,44.281046,0.970877
46.07636746,0.949978439,,,,,,,,,,,,,44.283728,0.973391
46.16636746,0.947129163,,,,,,,,,,,,,44.286263,0.975664
46.25636746,0.944203171,,,,,,,,,,,,,44.28865,0.977713
46.34636746,0.941200699,,,,,,,,,,,,,44.290888,0.979553
46.43636746,0.93812199,,,,,,,,,,,,,44.292976,0.981199
46.52636746,0.934967294,,,,,,,,,,,,,44.294912,0.982665
46.61636746,0.931736865,,,,,,,,,,,,,44.296697,0.983964
46.70636746,0.928430967,,,,,,,,,,,,,44.29833,0.985108
46.79636746,0.925049866,,,,,,,,,,,,,44.299809,0.986108
46.88636746,0.921593837,,,,,,,,,,,,,44.301134,0.986974
46.97636746,0.918063159,,,,,,,,,,,,,44.302305,0.987717
47.06636746,0.914458119,,,,,,,,,,,,,44.30332,0.988343
47.15636746,0.910779008,,,,,,,,,,,,,44.304181,0.988861
47.24636746,0.907026124,,,,,,,,,,,,,44.304885,0.989277
47.33636746,0.903199772,,,,,,,,,,,,,44.305433,0.989594
47.42636746,0.899300261,,,,,,,,,,,,,44.305824,0.989819
47.51636746,0.895327907,,,,,,,,,,,,,44.30606,0.989952
47.60636746,0.891283032,,,,,,,,,,,,,44.306138,0.989996
47.69636746,0.887165963,,,,,,,,,,,,,44.306138,0.989996
47.78636746,0.882977035,,,,,,,,,,,,,44.309272,0.989952
47.87636746,0.878716586,,,,,,,,,,,,,44.318675,0.989819
47.96636746,0.874384962,,,,,,,,,,,,,44.33434,0.989594
48.05636746,0.869982512,,,,,,,,,,,,,44.356263,0.989277
48.14636746,0.865509595,,,,,,,,,,,,,44.384433,0.988861
48.23636746,0.860966572,,,,,,,,,,,,,44.418837,0.988343
48.32636746,0.856353811,,,,,,,,,,,,,44.459461,0.987717
48.41636746,0.851671686,,,,,,,,,,,,,44.506287,0.986974
48.50636746,0.846920576,,,,,,,,,,,,,44.559294,0.986108
48.59636746,0.842100865,,,,,,,,,,,,,44.618459,0.985108
48.68636746,0.837212946,,,,,,,,,,,,,44.683756,0.983964
48.77636746,0.832257212,,,,,,,,,,,,,44.755157,0.982665
48.86636746,0.827234066,,,,,,,,,,,,,44.83263,0.981199
48.95636746,0.822143914,,,,,,,,,,,,,44.916141,0.979553
49.04636746,0.816987169,,,,,,,,,,,,,45.005653,0.977713
49.13636746,0.811764249,,,,,,,,,,,,,45.101128,0.975664
49.22636746,0.806475576,,,,,,,,,,,,,45.202523,0.973391
49.31636746,0.801121579,,,,,,,,,,,,,45.309794,0.970877
49.40636746,0.795702692,,,,,,,,,,,,,45.422893,0.968105
49.49636746,0.790219353,,,,,,,,,,,,,45.541772,0.965059
49.58636746,0.784672007,,,,,,,,,,,,,45.666378,0.961719
49.67636746,0.779061103,,,,,,,,,,,,,45.796657,0.958067
49.76636746,0.773387096,,,,,,,,,,,,,45.932551,0.954085
49.85636746,0.767650444,,,,,,,,,,,,,46.074,0.949752
49.94636746,0.761851613,,,,,,,,,,,,,46.220943,0.945051
,,,,,,,,,,,,,,46.373316,0.93996
,,,,,,,,,,,,,,46.53105,0.93446
,,,,,,,,,,,,,,46.694078,0.928531
,,,,,,,,,,,,,,46.862327,0.922154
,,,,,,,,,,,,,,47.035725,0.915308
,,,,,,,,,,,,,,47.214194,0.907975
,,,,,,,,,,,,,,47.397656,0.900135
,,,,,,,,,,,,,,47.586032,0.89177
,,,,,,,,,,,,,,47.779238,0.882861
,,,,,,,,,,,,,,47.97719,0.873392
,,,,,,,,,,,,,,48.1798,0.863346
,,,,,,,,,,,,,,48.386981,0.852707
,,,,,,,,,,,,,,48.59864,0.84146
,,,,,,,,,,,,,,48.814686,0.829591
,,,,,,,,,,,,,,49.035023,0.817088
,,,,,,,,,,,,,,49.259555,0.803939
,,,,,,,,,,,,,,49.488184,0.790133
,,,,,,,,,,,,,,49.720808,0.775662
,,,,,,,,,,,,,,49.957327,0.760519
,,,,,,,,,,,,,,50.197636,0.744697

==> data/compare.csv <==
step_sl,eff_sl,step_fa,eff_fa,step_sl_two,eff_sl_two,step_fa_two,eff_fa_two,step_sl_three,eff_sl_three,step_fa_three,eff_fa_three
53,0.110072092,38,0.999969946,51,0.482116372,16,0.99999999,55,0.914488559,115,0.999999732
505,0.45443298,190,0.999970735,71,0.480452864,24,0.99999999,205,0.97553497,136,0.999999563
5008,0.97567008,380,0.999970816,703,0.99999999,34,0.99999999,2005,0.99746838,166,0.999999478
50007,0.99979234,570,0.999970877,7003,0.9999999,44,0.99999999,20004,0.999745788,198,0.99999468
,,761,0.999971254,,,54,0.99999999,,,236,0.999999516

==> data/robot_wrong.csv <==
time,x,y,time_ref,x_ref,y_ref,time_f,x_f,y_f,time_f_min,x_f_min,y_f_min
0,0,0,0,0,0,0,0.00005,0,0,0.00005,0
0.1,0.022484817,0.499325273,1.25E-03,3.49E-06,0.006229477,0.054822,0.006811,0.273999,0.539336,0.641782,2.592023
0.2,0.089757262,0.994608741,0.026269669,1.55E-03,0.131336106,0.10959,0.02705,0.547062,1.010667,2.144131,4.384763
0.3,0.201272798,1.481841315,0.056269669,7.12E-03,0.281228097,0.16425,0.06064,0.818261,1.010667,2.144131,4.384763
0.4,0.356128757,1.957079074,0.086269669,1.67E-02,0.430915084,0.218748,0.107365,1.086686,1.510667,2.144131,4.384763
0.5,0.553071654,2.41647519,0.116269669,0.030389185,0.580287953,0.27303,0.166933,1.35145,2.010667,2.144131,4.384763
0.6,0.790507326,2.856311065,0.146269669,0.048068857,0.729237819,0.327042,0.238967,1.6117,2.510667,2.144131,4.384763
0.7,1.066513843,3.273026433,0.176269669,0.069763243,0.877656102,0.380732,0.323021,1.866622,3.010667,2.144131,4.384763
0.8,1.37885706,3.663248178,0.206269669,0.095456528,1.025434613,0.434046,0.418573,2.11545,3.510667,2.144131,4.384763
0.9,1.725008706,4.023817635,0.236269669,0.125129984,1.172465627,0.486931,0.525041,2.357469,4.010667,2.144131,4.384763
1,2.102166843,4.351816165,0.266269669,0.15876198,1.318641966,0.539336,0.641782,2.592023,4.510667,2.144131,4.384763
1.1,2.507278552,4.64458877,0.296269669,0.196327999,1.463857073,0.591209,0.768101,2.81852,5.010667,2.144131,4.384763
1.2,2.937064643,4.899765594,0.326269669,0.237800658,1.608005093,0.642499,0.903257,3.036431,5.510667,2.144131,4.384763
1.3,3.388046198,5.115281099,0.356269669,0.283149724,1.750980949,0.693154,1.046472,3.245302,6.010667,2.144131,4.384763
1.4,3.856572731,5.289390787,0.386269669,0.332342141,1.892680417,0.743125,1.196935,3.444745,6.510667,2.144131,4.384763
1.5,4.338851738,5.420685321,0.416269669,0.38534205,2.033000205,0.792363,1.353813,3.63445,7.010667,2.144131,4.384763
1.6,4.830979396,5.508101934,0.446269669,0.442110814,2.171838026,0.840819,1.516256,3.814177,,,
1.7,5.32897216,5.550933029,0.476269669,0.502607054,2.309092673,0.888445,1.683404,3.983761,,,
1.8,5.828799011,5.548831908,0.506269669,0.566786669,2.444664094,0.935194,1.854394,4.143107,,,
1.9,6.326414083,5.501815579,0.536269669,0.634602876,2.578453463,0.981021,2.028368,4.292191,,,
2,6.817789415,5.410264616,0.566269669,0.70600624,2.710363253,1.010667,2.144131,4.384763,,,
2.1,7.298947552,5.274920083,0.596269669,0.78094471,2.840297309,1.010667,2.144131,4.384763,,,
2.2,7.765993743,5.096877529,0.626269669,0.85936366,2.968160914,1.510667,2.144131,4.384763,,,
2.3,8.215147468,4.877578128,0.656269669,0.941205926,3.093860861,2.010667,2.144131,4.384763,,,
2.4,8.642773035,4.618797004,0.686269669,1.026411848,3.21730552,2.510667,2.144131,4.384763,,,
2.5,9.045409015,4.322628872,0.716269669,1.114919316,3.338404906,3.010667,2.144131,4.384763,,,
2.6,9.419796258,3.991471073,0.746269669,1.206663811,3.457070743,3.510667,2.144131,4.384763,,,
2.7,9.762904273,3.628004175,0.776269669,1.301578455,3.573216529,4.010667,2.144131,4.384763,,,
2.8,10.07195576,3.235170275,0.806269669,1.39959406,3.686757597,4.510667,2.144131,4.384763,,,
2.9,10.34444909,2.816149179,0.836269669,1.500639177,3.797611183,5.010667,2.144131,4.384763,,,
3,10.57817857,2.374332668,0.866269669,1.604640149,3.905696478,5.510667,2.144131,4.384763,,,
3.1,10.77125225,1.91329704,0.896269669,1.711521163,4.010934694,6.010667,2.144131,4.384763,,,
3.2,10.92210729,1.436774165,0.926269669,1.821204308,4.113249116,6.510667,2.144131,4.384763,,,
3.3,11.0295226,0.948621272,0.956269669,1.933609629,4.212565161,7.010667,2.144131,4.384763,,,
3.4,11.0926287,0.452789732,0.986269669,2.048655189,4.308810433,,,,,,
3.5,11.11091477,-0.04670693,1.010651634,2.144043444,4.384721501,,,,,,
3.6,11.0842328,-0.545825521,1.030651634,2.144043444,4.384721501,,,,,,
3.7,11.01279876,-1.040525908,1.060651634,2.144043444,4.384721501,,,,,,
3.8,10.89719088,-1.526803724,1.090651634,2.144043444,4.384721501,,,,,,
3.9,10.73834495,-2.000722775,1.120651634,2.144043444,4.384721501,,,,,,
4,10.53754676,-2.458446907,1.150651634,2.144043444,4.384721501,,,,,,
4.1,10.29642167,-2.896271057,1.180651634,2.144043444,4.384721501,,,,,,
4.2,10.01692148,-3.310651243,1.210651634,2.144043444,4.384721501,,,,,,
4.3,9.701308606,-3.69823325,1.240651634,2.144043444,4.384721501,,,,,,
4.4,9.352137798,-4.055879782,1.270651634,2.144043444,4.384721501,,,,,,
4.5,8.972235425,-4.380695858,1.300651634,2.144043444,4.384721501,,,,,,
4.6,8.564676621,-4.670052242,1.330651634,2.144043444,4.384721501,,,,,,
4.7,8.132760385,-4.921606729,1.360651634,2.144043444,4.384721501,,,,,,
4.8,7.679982876,-5.133323104,1.390651634,2.144043444,4.384721501,,,,,,
4.9,7.210009119,-5.30348762,1.420651634,2.144043444,4.384721501,,,,,,
5,6.72664333,-5.430722876,1.450651634,2.144043444,4.384721501,,,,,,
5.1,6.233798132,-5.513998961,1.480651634,2.144043444,4.384721501,,,,,,
5.2,5.735462876,-5.552641793,1.510651634,2.144043444,4.384721501,,,,,,
5.3,5.235671355,-5.546338579,1.540651634,2.144043444,4.384721501,,,,,,
5.4,4.738469147,-5.495140338,1.570651634,2.144043444,4.384721501,,,,,,
5.5,4.247880873,-5.399461497,1.600651634,2.144043444,4.384721501,,,,,,
5.6,3.767877615,-5.260076531,1.630651634,2.144043444,4.384721501,,,,,,
5.7,3.302344778,-5.078113697,1.660651634,2.144043444,4.384721501,,,,,,
5.8,2.855050632,-4.8550459,1.690651634,2.144043444,4.384721501,,,,,,
5.9,2.429615814,-4.592678768,1.720651634,2.144043444,4.384721501,,,,,,
6,2.029484023,-4.293136042,1.750651634,2.144043444,4.384721501,,,,,,
6.1,1.657894137,-3.95884238,1.780651634,2.144043444,4.384721501,,,,,,
6.2,1.317854003,-3.592503735,1.810651634,2.144043444,4.384721501,,,,,,
6.3,1.012116089,-3.197085446,1.840651634,2.144043444,4.384721501,,,,,,
6.4,0.7431552,-2.77578824,1.870651634,2.144043444,4.384721501,,,,,,
6.5,0.513148449,-2.332022321,1.900651634,2.144043444,4.384721501,,,,,,
6.6,0.323957634,-1.869379769,1.930651634,2.144043444,4.384721501,,,,,,
6.7,0.177114166,-1.391605459,1.960651634,2.144043444,4.384721501,,,,,,
6.8,0.073806675,-0.902566751,1.990651634,2.144043444,4.384721501,,,,,,
6.9,0.014871386,-0.406222186,2.020651634,2.144043444,4.384721501,,,,,,
7,0.000785353,0.093410558,2.050651634,2.144043444,4.384721501,,,,,,
,,,2.080651634,2.144043444,4.384721501,,,,,,
,,,2.110651634,2.144043444,4.384721501,,,,,,
,,,2.140651634,2.144043444,4.384721501,,,,,,
,,,2.170651634,2.144043444,4.384721501,,,,,,
,,,2.200651634,2.144043444,4.384721501,,,,,,
,,,2.230651634,2.144043444,4.384721501,,,,,,
,,,2.260651634,2.144043444,4.384721501,,,,,,
,,,2.290651634,2.144043444,4.384721501,,,,,,
,,,2.320651634,2.144043444,4.384721501,,,,,,
,,,2.350651634,2.144043444,4.384721501,,,,,,
,,,2.380651634,2.144043444,4.384721501,,,,,,
,,,2.410651634,2.144043444,4.384721501,,,,,,
,,,2.440651634,2.144043444,4.384721501,,,,,,
,,,2.470651634,2.144043444,4.384721501,,,,,,
,,,2.500651634,2.144043444,4.384721501,,,,,,
,,,2.530651634,2.144043444,4.384721501,,,,,,
,,,2.560651634,2.144043444,4.384721501,,,,,,
,,,2.590651634,2.144043444,4.384721501,,,,,,
,,,2.620651634,2.144043444,4.384721501,,,,,,
,,,2.650651634,2.144043444,4.384721501,,,,,,
,,,2.680651634,2.144043444,4.384721501,,,,,,
,,,2.710651634,2.144043444,4.384721501,,,,,,
,,,2.740651634,2.144043444,4.384721501,,,,,,
,,,2.770651634,2.144043444,4.384721501,,,,,,
,,,2.800651634,2.144043444,4.384721501,,,,,,
,,,2.830651634,2.144043444,4.384721501,,,,,,
,,,2.860651634,2.144043444,4.384721501,,,,,,
,,,2.890651634,2.144043444,4.384721501,,,,,,
,,,2.920651634,2.144043444,4.384721501,,,,,,
,,,2.950651634,2.144043444,4.384721501,,,,,,
,,,2.980651634,2.144043444,4.384721501,,,,,,
,,,3.010651634,2.144043444,4.384721501,,,,,,
,,,3.040651634,2.144043444,4.384721501,,,,,,
,,,3.070651634,2.144043444,4.384721501,,,,,,
,,,3.100651634,2.144043444,4.384721501,,,,,,
,,,3.130651634,2.144043444,4.384721501,,,,,,
,,,3.160651634,2.144043444,4.384721501,,,,,,
,,,3.190651634,2.144043444,4.384721501,,,,,,
,,,3.220651634,2.144043444,4.384721501,,,,,,
,,,3.250651634,2.144043444,4.384721501,,,,,,
,,,3.280651634,2.144043444,4.384721501,,,,,,
,,,3.310651634,2.144043444,4.384721501,,,,,,
,,,3.340651634,2.144043444,4.384721501,,,,,,
,,,3.370651634,2.144043444,4.384721501,,,,,,
,,,3.400651634,2.144043444,4.384721501,,,,,,
,,,3.430651634,2.144043444,4.384721501,,,,,,
,,,3.460651634,2.144043444,4.384721501,,,,,,
,,,3.490651634,2.144043444,4.384721501,,,,,,
,,,3.520651634,2.144043444,4.384721501,,,,,,
,,,3.550651634,2.144043444,4.384721501,,,,,,
,,,3.580651634,2.144043444,4.384721501,,,,,,
,,,3.610651634,2.144043444,4.384721501,,,,,,
,,,3.640651634,2.144043444,4.384721501,,,,,,
,,,3.670651634,2.144043444,4.384721501,,,,,,
,,,3.700651634,2.144043444,4.384721501,,,,,,
,,,3.730651634,2.144043444,4.384721501,,,,,,
,,,3.760651634,2.144043444,4.384721501,,,,,,
,,,3.790651634,2.144043444,4.384721501,,,,,,
,,,3.820651634,2.144043444,4.384721501,,,,,,
,,,3.850651634,2.144043444,4.384721501,,,,,,
,,,3.880651634,2.144043444,4.384721501,,,,,,
,,,3.910651634,2.144043444,4.384721501,,,,,,
,,,3.940651634,2.144043444,4.384721501,,,,,,
,,,3.970651634,2.144043444,4.384721501,,,,,,
,,,4.000651634,2.144043444,4.384721501,,,,,,
,,,4.030651634,2.144043444,4.384721501,,,,,,
,,,4.060651634,2.144043444,4.384721501,,,,,,
,,,4.090651634,2.144043444,4.384721501,,,,,,
,,,4.120651634,2.144043444,4.384721501,,,,,,
,,,4.150651634,2.144043444,4.384721501,,,,,,
,,,4.180651634,2.144043444,4.384721501,,,,,,
,,,4.210651634,2.144043444,4.384721501,,,,,,
,,,4.240651634,2.144043444,4.384721501,,,,,,
,,,4.270651634,2.144043444,4.384721501,,,,,,
,,,4.300651634,2.144043444,4.384721501,,,,,,
,,,4.330651634,2.144043444,4.384721501,,,,,,
,,,4.360651634,2.144043444,4.384721501,,,,,,
,,,4.390651634,2.144043444,4.384721501,,,,,,
,,,4.420651634,2.144043444,4.384721501,,,,,,
,,,4.450651634,2.144043444,4.384721501,,,,,,
,,,4.480651634,2.144043444,4.384721501,,,,,,
,,,4.510651634,2.144043444,4.384721501,,,,,,
,,,4.540651634,2.144043444,4.384721501,,,,,,
,,,4.570651634,2.144043444,4.384721501,,,,,,
,,,4.600651634,2.144043444,4.384721501,,,,,,
,,,4.630651634,2.144043444,4.384721501,,,,,,
,,,4.660651634,2.144043444,4.384721501,,,,,,
,,,4.690651634,2.144043444,4.384721501,,,,,,
,,,4.720651634,2.144043444,4.384721501,,,,,,
,,,4.750651634,2.144043444,4.384721501,,,,,,
,,,4.780651634,2.144043444,4.384721501,,,,,,
,,,4.810651634,2.144043444,4.384721501,,,,,,
,,,4.840651634,2.144043444,4.384721501,,,,,,
,,,4.870651634,2.144043444,4.384721501,,,,,,
,,,4.900651634,2.144043444,4.384721501,,,,,,
,,,4.930651634,2.144043444,4.384721501,,,,,,
,,,4.960651634,2.144043444,4.384721501,,,,,,
,,,4.990651634,2.144043444,4.384721501,,,,,,
,,,5.020651634,2.144043444,4.384721501,,,,,,
,,,5.050651634,2.144043444,4.384721501,,,,,,
,,,5.080651634,2.144043444,4.384721501,,,,,,
,,,5.110651634,2.144043444,4.384721501,,,,,,
,,,5.140651634,2.144043444,4.384721501,,,,,,
,,,5.170651634,2.144043444,4.384721501,,,,,,
,,,5.200651634,2.144043444,4.384721501,,,,,,
,,,5.230651634,2.144043444,4.384721501,,,,,,
,,,5.260651634,2.144043444,4.384721501,,,,,,
,,,5.290651634,2.144043444,4.384721501,,,,,,
,,,5.320651634,2.144043444,4.384721501,,,,,,
,,,5.350651634,2.144043444,4.384721501,,,,,,
,,,5.380651634,2.144043444,4.384721501,,,,,,
,,,5.410651634,2.144043444,4.384721501,,,,,,
,,,5.440651634,2.144043444,4.384721501,,,,,,
,,,5.470651634,2.144043444,4.384721501,,,,,,
,,,5.500651634,2.144043444,4.384721501,,,,,,
,,,5.530651634,2.144043444,4.384721501,,,,,,
,,,5.560651634,2.144043444,4.384721501,,,,,,
,,,5.590651634,2.144043444,4.384721501,,,,,,
,,,5.620651634,2.144043444,4.384721501,,,,,,
,,,5.650651634,2.144043444,4.384721501,,,,,,
,,,5.680651634,2.144043444,4.384721501,,,,,,
,,,5.710651634,2.144043444,4.384721501,,,,,,
,,,5.740651634,2.144043444,4.384721501,,,,,,
,,,5.770651634,2.144043444,4.384721501,,,,,,
,,,5.800651634,2.144043444,4.384721501,,,,,,
,,,5.830651634,2.144043444,4.384721501,,,,,,
,,,5.860651634,2.144043444,4.384721501,,,,,,
,,,5.890651634,2.144043444,4.384721501,,,,,,
,,,5.920651634,2.144043444,4.384721501,,,,,,
,,,5.950651634,2.144043444,4.384721501,,,,,,
,,,5.980651634,2.144043444,4.384721501,,,,,,
,,,6.010651634,2.144043444,4.384721501,,,,,,
,,,6.040651634,2.144043444,4.384721501,,,,,,
,,,6.070651634,2.144043444,4.384721501,,,,,,
,,,6.100651634,2.144043444,4.384721501,,,,,,
,,,6.130651634,2.144043444,4.384721501,,,,,,
,,,6.160651634,2.144043444,4.384721501,,,,,,
,,,6.190651634,2.144043444,4.384721501,,,,,,
,,,6.220651634,2.144043444,4.384721501,,,,,,
,,,6.250651634,2.144043444,4.384721501,,,,,,
,,,6.280651634,2.144043444,4.384721501,,,,,,
,,,6.310651634,2.144043444,4.384721501,,,,,,
,,,6.340651634,2.144043444,4.384721501,,,,,,
,,,6.370651634,2.144043444,4.384721501,,,,,,
,,,6.400651634,2.144043444,4.384721501,,,,,,
,,,6.430651634,2.144043444,4.384721501,,,,,,
,,,6.460651634,2.144043444,4.384721501,,,,,,
,,,6.490651634,2.144043444,4.384721501,,,,,,
,,,6.520651634,2.144043444,4.384721501,,,,,,
,,,6.550651634,2.144043444,4.384721501,,,,,,
,,,6.580651634,2.144043444,4.384721501,,,,,,
,,,6.610651634,2.144043444,4.384721501,,,,,,
,,,6.640651634,2.144043444,4.384721501,,,,,,
,,,6.670651634,2.144043444,4.384721501,,,,,,
,,,6.700651634,2.144043444,4.384721501,,,,,,
,,,6.730651634,2.144043444,4.384721501,,,,,,
,,,6.760651634,2.144043444,4.384721501,,,,,,
,,,6.790651634,2.144043444,4.384721501,,,,,,
,,,6.820651634,2.144043444,4.384721501,,,,,,
,,,6.850651634,2.144043444,4.384721501,,,,,,
,,,6.880651634,2.144043444,4.384721501,,,,,,
,,,6.910651634,2.144043444,4.384721501,,,,,,
,,,6.940651634,2.144043444,4.384721501,,,,,,
,,,6.970651634,2.144043444,4.384721501,,,,,,
,,,7,2.144043444,4.384721501,,,,,,

==> data/water.csv <==
time_ref,temp_ref,time_f,temp_f,time_h,temp_h,time_equal,temp_equal
0,30,0,30,0,30,0,30
0.01,30,1.545085,30,0.000200951,30,0.001205705,30
0.02,30,2.938926,30,0.001205705,30,0.016229478,30
0.03,30,4.045085,30,0.006229478,30,0.036229478,30
0.04,30,4.755283,30,0.031348343,30,0.056229478,30
0.05,30,5,30,0.131348343,30,0.076229478,30
0.06,30,5,30,0.231348343,30,0.096229478,30
0.07,30,5.122168,31.099512,0.331348343,30,0.116229478,30
0.08,30,5.246693,32.209968,0.431348343,30,0.136229478,30
0.09,30,5.371047,33.308545,0.531348343,30,0.156229478,30
0.1,30,5.4952,34.395109,0.631348343,30,0.176229478,30
0.11,30,5.6217,35.491912,0.731348343,30,0.196229478,30
0.12,30,5.747926,36.575957,0.831348343,30,0.216229478,30
0.13,30,5.873848,37.647146,0.931348343,30,0.236229478,30
0.14,30,6.002104,38.727892,1.031348343,30,0.256229478,30
0.15,30,6.129979,39.795066,1.131348343,30,0.276229478,30
0.16,30,6.257444,40.848607,1.231348343,30,0.296229478,30
0.17,30,6.387225,41.911046,1.331348343,30,0.316229478,30
0.18,30,6.516516,42.959165,1.431348343,30,0.336229478,30
0.19,30,6.648144,44.015878,1.531348343,30,0.356229478,30
0.2,30,6.779196,45.057589,1.631348343,30,0.376229478,30
0.21,30,6.909644,46.0843,1.731348343,30,0.396229478,30
0.22,30,7.042402,47.118973,1.831348343,30,0.416229478,30
0.23,30,7.174467,48.137995,1.931348343,30,0.436229478,30
0.24,30,7.308857,49.164688,2.031348343,30,0.456229478,30
0.25,30,7.44246,50.175084,2.131348343,30,0.476229478,30
0.26,30,7.578402,51.192861,2.231348343,30,0.496229478,30
0.27,30,7.713458,52.193702,2.331348343,30,0.516229478,30
0.28,30,7.850864,53.201635,2.431348343,30,0.536229478,30
0.29,30,7.98728,54.192,2.531348343,30,0.556229478,30
0.3,30,8.126053,55.189172,2.631348343,30,0.576229478,30
0.31,30,8.263728,56.16815,2.731348343,30,0.596229478,30
0.32,30,8.403766,57.15365,2.831348343,30,0.616229478,30
0.33,30,8.542589,58.120342,2.931348343,30,0.636229478,30
0.34,30,8.683778,59.093274,3.031348343,30,0.656229478,30
0.35,30,8.823631,60.04679,3.131348343,30,0.676229478,30
0.36,30,8.965849,61.006265,3.231348343,30,0.696229478,30
0.37,30,9.110497,61.971722,3.331348343,30,0.716229478,30
0.38,30,9.25357,62.916304,3.431348343,30,0.736229478,30
0.39,30,9.399066,63.866581,3.531348343,30,0.756229478,30
0.4,30,9.542842,64.795376,3.631348343,30,0.776229478,30
0.41,30,9.689033,65.729584,3.731348343,30,0.796229478,30
0.42,30,9.837703,66.669222,3.831348343,30,0.816229478,30
0.43,30,9.984361,67.585809,3.931348343,30,0.836229478,30
0.44,30,10.133483,68.507538,4.031348343,30,0.856229478,30
0.45,30,10.285135,69.434426,4.131348343,30,0.876229478,30
0.46,30,10.434439,70.336586,4.231348343,30,0.896229478,30
0.47,30,10.586249,71.243611,4.331348343,30,0.916229478,30
0.48,30,10.740633,72.155514,4.431348343,30,0.936229478,30
0.49,30,10.892282,73.040892,4.531348343,30,0.956229478,30
0.5,30,11.046469,73.930849,4.631348343,30,0.976229478,30
0.51,30,11.203264,74.825397,4.731348343,30,0.996229478,30
0.52,30,11.362743,75.724551,4.831348343,30,1.016229478,30
0.53,30,11.518786,76.593816,4.931348343,30,1.036229478,30
0.54,30,11.677456,77.467367,5,30,1.056229478,30
0.55,30,11.838827,78.345215,5,30,1.076229478,30
0.56,30,12.002976,79.227373,5.1,30.89663342,1.096229478,30
0.57,30,12.162788,80.075644,5.2,31.78656725,1.116229478,30
0.58,30,12.325295,80.927883,5.3,32.66985154,1.136229478,30
0.59,30,12.490574,81.7841,5.4,33.54653597,1.156229478,30
0.6,30,12.658708,82.644305,5.5,34.41666987,1.176229478,30
0.61,30,12.821317,83.465751,5.6,35.28030218,1.196229478,30
0.62,30,12.986659,84.290818,5.7,36.13748147,1.216229478,30
0.63,30,13.154813,85.119516,5.8,36.98825597,1.236229478,30
0.64,30,13.325863,85.951851,5.9,37.83267353,1.256229478,30
0.65,30,13.499895,86.787831,6,38.67078164,1.276229478,30
0.66,30,13.676998,87.627463,6.1,39.50262746,1.296229478,30
0.67,30,13.857268,88.470752,6.2,40.32825777,1.316229478,30
0.68,30,14.027904,89.258189,6.3,41.14771901,1.336229478,30
0.69,30,14.20145,90.048797,6.4,41.96105729,1.356229478,30
0.7,30,14.377989,90.842581,6.5,42.76831835,1.376229478,30
0.71,30,14.557613,91.639538,6.6,43.56954759,1.396229478,30
0.72,30,14.740415,92.439665,6.7,44.3647901,1.416229478,30
0.73,30,14.926489,93.242951,6.8,45.1540906,1.436229478,30
0.74,30,15.115934,94.049379,6.9,45.93749348,1.456229478,30
0.75,30,15.30885,94.85891,7,46.71504283,1.476229478,30
0.76,30,15.505332,95.671477,7.1,47.48678237,1.496229478,30
0.77,30,15.705463,96.486939,7.2,48.25275551,1.516229478,30
0.78,30,15.909287,97.304982,7.3,49.01300534,1.536229478,30
0.79,30,16.116713,98.124759,7.4,49.76757463,1.556229478,30
0.8,30,16.32705,98.943104,7.5,50.51650582,1.576229478,30
0.81,30,16.533923,99.735275,7.6,51.25984103,1.596229478,30
0.82,30,16.604145,100,7.7,51.99762209,1.616229478,30
0.83,30,16.604145,100,7.8,52.72989048,1.636229478,30
0.84,30,16.904145,100,7.9,53.45668741,1.656229478,30
0.85,30,17.204145,100,8,54.17805375,1.676229478,30
0.86,30,17.504145,100,8.1,54.89403008,1.696229478,30
0.87,30,17.804145,100,8.2,55.60465667,1.716229478,30
0.88,30,18.104145,100,8.3,56.3099735,1.736229478,30
0.89,30,18.404145,100,8.4,57.01002024,1.756229478,30
0.9,30,18.704145,100,8.5,57.70483628,1.776229478,30
0.91,30,19.004145,100,8.6,58.39446068,1.796229478,30
0.92,30,19.304145,100,8.7,59.07893225,1.816229478,30
0.93,30,19.604145,100,8.8,59.75828948,1.836229478,30
0.94,30,19.904145,100,8.9,60.4325706,1.856229478,30
0.95,30,20,100,9,61.10181352,1.876229478,30
0.96,30,,,9.1,61.76605589,1.896229478,30
0.97,30,,,9.2,62.42533509,1.916229478,30
0.98,30,,,9.3,63.07968818,1.936229478,30
0.99,30,,,9.4,63.72915199,1.956229478,30
1,30,,,9.5,64.37376304,1.976229478,30
1.01,30,,,9.6,65.01355758,1.996229478,30
1.02,30,,,9.7,65.64857162,2.016229478,30
1.03,30,,,9.8,66.27884087,2.036229478,30
1.04,30,,,9.9,66.90440078,2.056229478,30
1.05,30,,,10,67.52528655,2.076229478,30
1.06,30,,,10.1,68.14153308,2.096229478,30
1.07,30,,,10.2,68.75317506,2.116229478,30
1.08,30,,,10.3,69.36024688,2.136229478,30
1.09,30,,,10.4,69.9627827,2.156229478,30
1.1,30,,,10.5,70.5608164,2.176229478,30
1.11,30,,,10.6,71.15438162,2.196229478,30
1.12,30,,,10.7,71.74351176,2.216229478,30
1.13,30,,,10.8,72.32823995,2.236229478,30
1.14,30,,,10.9,72.90859908,2.256229478,30
1.15,30,,,11,73.48462181,2.276229478,30
1.16,30,,,11.1,74.05634052,2.296229478,30
1.17,30,,,11.2,74.62378738,2.316229478,30
1.18,30,,,11.3,75.18699431,2.336229478,30
1.19,30,,,11.4,75.74599298,2.356229478,30
1.2,30,,,11.5,76.30081485,2.376229478,30
1.21,30,,,11.6,76.85149112,2.396229478,30
1.22,30,,,11.7,77.39805277,2.416229478,30
1.23,30,,,11.8,77.94053054,2.436229478,30
1.24,30,,,11.9,78.47895495,2.456229478,30
1.25,30,,,12,79.01335628,2.476229478,30
1.26,30,,,12.1,79.54376459,2.496229478,30
1.27,30,,,12.2,80.07020972,2.516229478,30
1.28,30,,,12.3,80.59272127,2.536229478,30
1.29,30,,,12.4,81.11132866,2.556229478,30
1.3,30,,,12.5,81.62606103,2.576229478,30
1.31,30,,,12.6,82.13694736,2.596229478,30
1.32,30,,,12.7,82.64401637,2.616229478,30
1.33,30,,,12.8,83.14729658,2.636229478,30
1.34,30,,,12.9,83.64681632,2.656229478,30
1.35,30,,,13,84.14260367,2.676229478,30
1.36,30,,,13.1,84.63468652,2.696229478,30
1.37,30,,,13.2,85.12309256,2.716229478,30
1.38,30,,,13.3,85.60784926,2.736229478,30
1.39,30,,,13.4,86.08898388,2.756229478,30
1.4,30,,,13.5,86.56652349,2.776229478,30
1.41,30,,,13.6,87.04049495,2.796229478,30
1.42,30,,,13.7,87.51092492,2.816229478,30
1.43,30,,,13.8,87.97783986,2.836229478,30
1.44,30,,,13.9,88.44126604,2.856229478,30
1.45,30,,,14,88.90122953,2.876229478,30
1.46,30,,,14.1,89.35775619,2.896229478,30
1.47,30,,,14.2,89.81087171,2.916229478,30
1.48,30,,,14.3,90.26060158,2.936229478,30
1.49,30,,,14.4,90.70697109,2.956229478,30
1.5,30,,,14.5,91.15000535,2.976229478,30
1.51,30,,,14.6,91.58972928,2.996229478,30
1.52,30,,,14.7,92.02616763,3.016229478,30
1.53,30,,,14.8,92.45934492,3.036229478,30
1.54,30,,,14.9,92.88928554,3.056229478,30
1.55,30,,,15,93.31601367,3.076229478,30
1.56,30,,,15.1,93.73955331,3.096229478,30
1.57,30,,,15.2,94.15992828,3.116229478,30
1.58,30,,,15.3,94.57716224,3.136229478,30
1.59,30,,,15.4,94.99127864,3.156229478,30
1.6,30,,,15.5,95.40230079,3.176229478,30
1.61,30,,,15.6,95.81025181,3.196229478,30
1.62,30,,,15.7,96.21515464,3.216229478,30
1.63,30,,,15.8,96.61703205,3.236229478,30
1.64,30,,,15.9,97.01590666,3.256229478,30
1.65,30,,,16,97.4118009,3.276229478,30
1.66,30,,,16.1,97.80473705,3.296229478,30
1.67,30,,,16.2,98.19473719,3.316229478,30
1.68,30,,,16.3,98.58182327,3.336229478,30
1.69,30,,,16.4,98.96601707,3.356229478,30
1.7,30,,,16.5,99.34734019,3.376229478,30
1.71,30,,,16.6,99.72581409,3.396229478,30
1.72,30,,,16.6729165,100,3.416229478,30
1.73,30,,,16.6729165,100,3.436229478,30
1.74,30,,,16.7729165,100,3.456229478,30
1.75,30,,,16.8729165,100,3.476229478,30
1.76,30,,,16.9729165,100,3.496229478,30
1.77,30,,,17.0729165,100,3.516229478,30
1.78,30,,,17.1729165,100,3.536229478,30
1.79,30,,,17.2729165,100,3.556229478,30
1.8,30,,,17.3729165,100,3.576229478,30
1.81,30,,,17.4729165,100,3.596229478,30
1.82,30,,,17.5729165,100,3.616229478,30
1.83,30,,,17.6729165,100,3.636229478,30
1.84,30,,,17.7729165,100,3.656229478,30
1.85,30,,,17.8729165,100,3.676229478,30
1.86,30,,,17.9729165,100,3.696229478,30
1.87,30,,,18.0729165,100,3.716229478,30
1.88,30,,,18.1729165,100,3.736229478,30
1.89,30,,,18.2729165,100,3.756229478,30
1.9,30,,,18.3729165,100,3.776229478,30
1.91,30,,,18.4729165,100,3.796229478,30
1.92,30,,,18.5729165,100,3.816229478,30
1.93,30,,,18.6729165,100,3.836229478,30
1.94,30,,,18.7729165,100,3.856229478,30
1.95,30,,,18.8729165,100,3.876229478,30
1.96,30,,,18.9729165,100,3.896229478,30
1.97,30,,,19.0729165,100,3.916229478,30
1.98,30,,,19.1729165,100,3.936229478,30
1.99,30,,,19.2729165,100,3.956229478,30
2,30,,,19.3729165,100,3.976229478,30
2.01,30,,,19.4729165,100,3.996229478,30
2.02,30,,,19.5729165,100,4.016229478,30
2.03,30,,,19.6729165,100,4.036229478,30
2.04,30,,,19.7729165,100,4.056229478,30
2.05,30,,,19.8729165,100,4.076229478,30
2.06,30,,,19.9729165,100,4.096229478,30
2.07,30,,,20,100,4.116229478,30
2.08,30,,,,,4.136229478,30
2.09,30,,,,,4.156229478,30
2.1,30,,,,,4.176229478,30
2.11,30,,,,,4.196229478,30
2.12,30,,,,,4.216229478,30
2.13,30,,,,,4.236229478,30
2.14,30,,,,,4.256229478,30
2.15,30,,,,,4.276229478,30
2.16,30,,,,,4.296229478,30
2.17,30,,,,,4.316229478,30
2.18,30,,,,,4.336229478,30
2.19,30,,,,,4.356229478,30
2.2,30,,,,,4.376229478,30
2.21,30,,,,,4.396229478,30
2.22,30,,,,,4.416229478,30
2.23,30,,,,,4.436229478,30
2.24,30,,,,,4.456229478,30
2.25,30,,,,,4.476229478,30
2.26,30,,,,,4.496229478,30
2.27,30,,,,,4.516229478,30
2.28,30,,,,,4.536229478,30
2.29,30,,,,,4.556229478,30
2.3,30,,,,,4.576229478,30
2.31,30,,,,,4.596229478,30
2.32,30,,,,,4.616229478,30
2.33,30,,,,,4.636229478,30
2.34,30,,,,,4.656229478,30
2.35,30,,,,,4.676229478,30
2.36,30,,,,,4.696229478,30
2.37,30,,,,,4.716229478,30
2.38,30,,,,,4.736229478,30
2.39,30,,,,,4.756229478,30
2.4,30,,,,,4.776229478,30
2.41,30,,,,,4.796229478,30
2.42,30,,,,,4.816229478,30
2.43,30,,,,,4.836229478,30
2.44,30,,,,,4.856229478,30
2.45,30,,,,,4.876229478,30
2.46,30,,,,,4.896229478,30
2.47,30,,,,,4.916229478,30
2.48,30,,,,,4.936229478,30
2.49,30,,,,,4.956229478,30
2.5,30,,,,,4.976229478,30
2.51,30,,,,,4.996229478,30
2.52,30,,,,,5,30
2.53,30,,,,,5.02,30.17986507
2.54,30,,,,,5.04,30.35946054
2.55,30,,,,,5.06,30.53878682
2.56,30,,,,,5.08,30.71784431
2.57,30,,,,,5.1,30.89663342
2.58,30,,,,,5.12,31.07515455
2.59,30,,,,,5.14,31.25340809
2.6,30,,,,,5.16,31.43139446
2.61,30,,,,,5.18,31.60911404
2.62,30,,,,,5.2,31.78656725
2.63,30,,,,,5.22,31.96375447
2.64,30,,,,,5.24,32.14067612
2.65,30,,,,,5.26,32.31733258
2.66,30,,,,,5.28,32.49372425
2.67,30,,,,,5.3,32.66985154
2.68,30,,,,,5.32,32.84571483
2.69,30,,,,,5.34,33.02131452
2.7,30,,,,,5.36,33.19665102
2.71,30,,,,,5.38,33.3717247
2.72,30,,,,,5.4,33.54653597
2.73,30,,,,,5.42,33.72108523
2.74,30,,,,,5.44,33.89537285
2.75,30,,,,,5.46,34.06939924
2.76,30,,,,,5.48,34.24316478
2.77,30,,,,,5.5,34.41666987
2.78,30,,,,,5.52,34.5899149
2.79,30,,,,,5.54,34.76290026
2.8,30,,,,,5.56,34.93562633
2.81,30,,,,,5.58,35.10809351
2.82,30,,,,,5.6,35.28030218
2.83,30,,,,,5.62,35.45225273
2.84,30,,,,,5.64,35.62394555
2.85,30,,,,,5.66,35.79538102
2.86,30,,,,,5.68,35.96655954
2.87,30,,,,,5.7,36.13748147
2.88,30,,,,,5.72,36.30814722
2.89,30,,,,,5.74,36.47855716
2.9,30,,,,,5.76,36.64871168
2.91,30,,,,,5.78,36.81861115
2.92,30,,,,,5.8,36.98825597
2.93,30,,,,,5.82,37.15764651
2.94,30,,,,,5.84,37.32678316
2.95,30,,,,,5.86,37.49566629
2.96,30,,,,,5.88,37.66429629
2.97,30,,,,,5.9,37.83267353
2.98,30,,,,,5.92,38.00079839
2.99,30,,,,,5.94,38.16867126
3,30,,,,,5.96,38.3362925
3.01,30,,,,,5.98,38.50366251
3.02,30,,,,,6,38.67078164
3.03,30,,,,,6.02,38.83765029
3.04,30,,,,,6.04,39.00426881
3.05,30,,,,,6.06,39.1706376
3.06,30,,,,,6.08,39.33675703
3.07,30,,,,,6.1,39.50262746
3.08,30,,,,,6.12,39.66824927
3.09,30,,,,,6.14,39.83362283
3.1,30,,,,,6.16,39.99874852
3.11,30,,,,,6.18,40.16362671
3.12,30,,,,,6.2,40.32825777
3.13,30,,,,,6.22,40.49264206
3.14,30,,,,,6.24,40.65677996
3.15,30,,,,,6.26,40.82067184
3.16,30,,,,,6.28,40.98431807
3.17,30,,,,,6.3,41.14771901
3.18,30,,,,,6.32,41.31087504
3.19,30,,,,,6.34,41.47378651
3.2,30,,,,,6.36,41.6364538
3.21,30,,,,,6.38,41.79887727
3.22,30,,,,,6.4,41.96105729
3.23,30,,,,,6.42,42.12299422
3.24,30,,,,,6.44,42.28468843
3.25,30,,,,,6.46,42.44614028
3.26,30,,,,,6.48,42.60735013
3.27,30,,,,,6.5,42.76831835
3.28,30,,,,,6.52,42.92904529
3.29,30,,,,,6.54,43.08953133
3.3,30,,,,,6.56,43.24977682
3.31,30,,,,,6.58,43.40978212
3.32,30,,,,,6.6,43.56954759
3.33,30,,,,,6.62,43.7290736
3.34,30,,,,,6.64,43.88836049
3.35,30,,,,,6.66,44.04740864
3.36,30,,,,,6.68,44.20621839
3.37,30,,,,,6.7,44.3647901
3.38,30,,,,,6.72,44.52312413
3.39,30,,,,,6.74,44.68122085
3.4,30,,,,,6.76,44.83908059
3.41,30,,,,,6.78,44.99670372
3.42,30,,,,,6.8,45.1540906
3.43,30,,,,,6.82,45.31124157
3.44,30,,,,,6.84,45.46815699
3.45,30,,,,,6.86,45.62483722
3.46,30,,,,,6.88,45.7812826
3.47,30,,,,,6.9,45.93749348
3.48,30,,,,,6.92,46.09347023
3.49,30,,,,,6.94,46.24921319
3.5,30,,,,,6.96,46.40472271
3.51,30,,,,,6.98,46.55999914
3.52,30,,,,,7,46.71504283
3.53,30,,,,,7.02,46.86985413
3.54,30,,,,,7.04,47.02443338
3.55,30,,,,,7.06,47.17878094
3.56,30,,,,,7.08,47.33289716
3.57,30,,,,,7.1,47.48678237
3.58,30,,,,,7.12,47.64043692
3.59,30,,,,,7.14,47.79386117
3.6,30,,,,,7.16,47.94705546
3.61,30,,,,,7.18,48.10002012
3.62,30,,,,,7.2,48.25275551
3.63,30,,,,,7.22,48.40526197
3.64,30,,,,,7.24,48.55753984
3.65,30,,,,,7.26,48.70958946
3.66,30,,,,,7.28,48.86141118
3.67,30,,,,,7.3,49.01300534
3.68,30,,,,,7.32,49.16437228
3.69,30,,,,,7.34,49.31551234
3.7,30,,,,,7.36,49.46642586
3.71,30,,,,,7.38,49.61711317
3.72,30,,,,,7.4,49.76757463
3.73,30,,,,,7.42,49.91781056
3.74,30,,,,,7.44,50.06782131
3.75,30,,,,,7.46,50.21760721
3.76,30,,,,,7.48,50.3671686
3.77,30,,,,,7.5,50.51650582
3.78,30,,,,,7.52,50.6656192
3.79,30,,,,,7.54,50.81450907
3.8,30,,,,,7.56,50.96317578
3.81,30,,,,,7.58,51.11161966
3.82,30,,,,,7.6,51.25984103
3.83,30,,,,,7.62,51.40784024
3.84,30,,,,,7.64,51.55561762
3.85,30,,,,,7.66,51.7031735
3.86,30,,,,,7.68,51.85050821
3.87,30,,,,,7.7,51.99762209
3.88,30,,,,,7.72,52.14451546
3.89,30,,,,,7.74,52.29118865
3.9,30,,,,,7.76,52.437642
3.91,30,,,,,7.78,52.58387584
3.92,30,,,,,7.8,52.72989048
3.93,30,,,,,7.82,52.87568627
3.94,30,,,,,7.84,53.02126353
3.95,30,,,,,7.86,53.16662259
3.96,30,,,,,7.88,53.31176378
3.97,30,,,,,7.9,53.45668741
3.98,30,,,,,7.92,53.60139382
3.99,30,,,,,7.94,53.74588334
4,30,,,,,7.96,53.89015628
4.01,30,,,,,7.98,54.03421298
4.02,30,,,,,8,54.17805375
4.03,30,,,,,8.02,54.32167892
4.04,30,,,,,8.04,54.46508882
4.05,30,,,,,8.06,54.60828376
4.06,30,,,,,8.08,54.75126408
4.07,30,,,,,8.1,54.89403008
4.08,30,,,,,8.12,55.03658209
4.09,30,,,,,8.14,55.17892044
4.1,30,,,,,8.16,55.32104544
4.11,30,,,,,8.18,55.46295741
4.12,30,,,,,8.2,55.60465667
4.13,30,,,,,8.22,55.74614355
4.14,30,,,,,8.24,55.88741835
4.15,30,,,,,8.26,56.0284814
4.16,30,,,,,8.28,56.16933301
4.17,30,,,,,8.3,56.3099735
4.18,30,,,,,8.32,56.45040319
4.19,30,,,,,8.34,56.5906224
4.2,30,,,,,8.36,56.73063143
4.21,30,,,,,8.38,56.87043061
4.22,30,,,,,8.4,57.01002024
4.23,30,,,,,8.42,57.14940065
4.24,30,,,,,8.44,57.28857215
4.25,30,,,,,8.46,57.42753504
4.26,30,,,,,8.48,57.56628965
4.27,30,,,,,8.5,57.70483628
4.28,30,,,,,8.52,57.84317524
4.29,30,,,,,8.54,57.98130685
4.3,30,,,,,8.56,58.11923142
4.31,30,,,,,8.58,58.25694926
4.32,30,,,,,8.6,58.39446068
4.33,30,,,,,8.62,58.53176598
4.34,30,,,,,8.64,58.66886548
4.35,30,,,,,8.66,58.80575949
4.36,30,,,,,8.68,58.94244831
4.37,30,,,,,8.7,59.07893225
4.38,30,,,,,8.72,59.21521161
4.39,30,,,,,8.74,59.35128671
4.4,30,,,,,8.76,59.48715786
4.41,30,,,,,8.78,59.62282534
4.42,30,,,,,8.8,59.75828948
4.43,30,,,,,8.82,59.89355058
4.44,30,,,,,8.84,60.02860893
4.45,30,,,,,8.86,60.16346485
4.46,30,,,,,8.88,60.29811864
4.47,30,,,,,8.9,60.4325706
4.48,30,,,,,8.92,60.56682103
4.49,30,,,,,8.94,60.70087023
4.5,30,,,,,8.96,60.83471852
4.51,30,,,,,8.98,60.96836618
4.52,30,,,,,9,61.10181352
4.53,30,,,,,9.02,61.23506084
4.54,30,,,,,9.04,61.36810844
4.55,30,,,,,9.06,61.50095661
4.56,30,,,,,9.08,61.63360567
4.57,30,,,,,9.1,61.76605589
4.58,30,,,,,9.12,61.8983076
4.59,30,,,,,9.14,62.03036107
4.6,30,,,,,9.16,62.16221661
4.61,30,,,,,9.18,62.29387452
4.62,30,,,,,9.2,62.42533509
4.63,30,,,,,9.22,62.55659861
4.64,30,,,,,9.24,62.68766539
4.65,30,,,,,9.26,62.81853571
4.66,30,,,,,9.28,62.94920988
4.67,30,,,,,9.3,63.07968818
4.68,30,,,,,9.32,63.20997091
4.69,30,,,,,9.34,63.34005837
4.7,30,,,,,9.36,63.46995084
4.71,30,,,,,9.38,63.59964861
4.72,30,,,,,9.4,63.72915199
4.73,30,,,,,9.42,63.85846125
4.74,30,,,,,9.44,63.9875767
4.75,30,,,,,9.46,64.11649862
4.76,30,,,,,9.48,64.2452273
4.77,30,,,,,9.5,64.37376304
4.78,30,,,,,9.52,64.50210611
4.79,30,,,,,9.54,64.63025681
4.8,30,,,,,9.56,64.75821543
4.81,30,,,,,9.58,64.88598226
4.82,30,,,,,9.6,65.01355758
4.83,30,,,,,9.62,65.14094169
4.84,30,,,,,9.64,65.26813485
4.85,30,,,,,9.66,65.39513738
4.86,30,,,,,9.68,65.52194954
4.87,30,,,,,9.7,65.64857162
4.88,30,,,,,9.72,65.77500392
4.89,30,,,,,9.74,65.90124671
4.9,30,,,,,9.76,66.02730027
4.91,30,,,,,9.78,66.1531649
4.92,30,,,,,9.8,66.27884087
4.93,30,,,,,9.82,66.40432847
4.94,30,,,,,9.84,66.52962798
4.95,30,,,,,9.86,66.65473968
4.96,30,,,,,9.88,66.77966385
4.97,30,,,,,9.9,66.90440078
4.98,30,,,,,9.92,67.02895075
4.99,30,,,,,9.94,67.15331402
5,30,,,,,9.96,67.2774909
5.0099,30.08906693,,,,,9.98,67.40148164
5.0199,30.17896641,,,,,10,67.52528655
5.0299,30.2687985,,,,,10.02,67.64890588
5.0399,30.35856323,,,,,10.04,67.77233992
5.0499,30.44826067,,,,,10.06,67.89558895
5.0599,30.53789086,,,,,10.08,68.01865325
5.0699,30.62745385,,,,,10.1,68.14153308
5.0799,30.71694969,,,,,10.12,68.26422874
5.0899,30.80637844,,,,,10.14,68.38674049
5.0999,30.89574014,,,,,10.16,68.50906861
5.1099,30.98503485,,,,,10.18,68.63121337
5.1199,31.07426261,,,,,10.2,68.75317506
5.1299,31.16342347,,,,,10.22,68.87495394
5.1399,31.25251749,,,,,10.24,68.99655029
5.1499,31.34154471,,,,,10.26,69.11796438
5.1599,31.43050519,,,,,10.28,69.23919649
5.1699,31.51939897,,,,,10.3,69.36024688
5.1799,31.60822611,,,,,10.32,69.48111584
5.1899,31.69698665,,,,,10.34,69.60180363
5.1999,31.78568064,,,,,10.36,69.72231052
5.2099,31.87430814,,,,,10.38,69.84263678
5.2199,31.9628692,,,,,10.4,69.9627827
5.2299,32.05136386,,,,,10.42,70.08274853
5.2399,32.13979217,,,,,10.44,70.20253454
5.2499,32.22815418,,,,,10.46,70.32214101
5.2599,32.31644995,,,,,10.48,70.44156821
5.2699,32.40467953,,,,,10.5,70.5608164
5.2799,32.49284295,,,,,10.52,70.67988585
5.2899,32.58094028,,,,,10.54,70.79877683
5.2999,32.66897156,,,,,10.56,70.91748961
5.3099,32.75693684,,,,,10.58,71.03602445
5.3199,32.84483617,,,,,10.6,71.15438162
5.3299,32.9326696,,,,,10.62,71.27256139
5.3399,33.02043718,,,,,10.64,71.39056403
5.3499,33.10813896,,,,,10.66,71.50838979
5.3599,33.19577499,,,,,10.68,71.62603895
5.3699,33.28334531,,,,,10.7,71.74351176
5.3799,33.37084999,,,,,10.72,71.8608085
5.3899,33.45828906,,,,,10.74,71.97792942
5.3999,33.54566257,,,,,10.76,72.0948748
5.4099,33.63297058,,,,,10.78,72.21164489
5.4199,33.72021313,,,,,10.8,72.32823995
5.4299,33.80739028,,,,,10.82,72.44466025
5.4399,33.89450206,,,,,10.84,72.56090606
5.4499,33.98154854,,,,,10.86,72.67697762
5.4599,34.06852975,,,,,10.88,72.79287521
5.4699,34.15544576,,,,,10.9,72.90859908
5.4799,34.2422966,,,,,10.92,73.0241495
5.4899,34.32908233,,,,,10.94,73.13952672
5.4999,34.415803,,,,,10.96,73.25473101
5.5099,34.50245864,,,,,10.98,73.36976262
5.5199,34.58904932,,,,,11,73.48462181
5.5299,34.67557509,,,,,11.02,73.59930884
5.5399,34.76203598,,,,,11.04,73.71382396
5.5499,34.84843205,,,,,11.06,73.82816745
5.5599,34.93476335,,,,,11.08,73.94233955
5.5699,35.02102992,,,,,11.1,74.05634052
5.5799,35.10723182,,,,,11.12,74.17017061
5.5899,35.19336909,,,,,11.14,74.28383009
5.5999,35.27944178,,,,,11.16,74.39731921
5.6099,35.36544994,,,,,11.18,74.51063822
5.6199,35.45139362,,,,,11.2,74.62378738
5.6299,35.53727287,,,,,11.22,74.73676694
5.6399,35.62308773,,,,,11.24,74.84957716
5.6499,35.70883825,,,,,11.26,74.96221829
5.6599,35.79452449,,,,,11.28,75.07469059
5.6699,35.88014648,,,,,11.3,75.18699431
5.6799,35.96570428,,,,,11.32,75.29912969
5.6899,36.05119794,,,,,11.34,75.411097
5.6999,36.1366275,,,,,11.36,75.52289648
5.7099,36.22199301,,,,,11.38,75.6345284
5.7199,36.30729453,,,,,11.4,75.74599298
5.7299,36.39253209,,,,,11.42,75.8572905
5.7399,36.47770575,,,,,11.44,75.9684212
5.7499,36.56281555,,,,,11.46,76.07938532
5.7599,36.64786154,,,,,11.48,76.19018312
5.7699,36.73284377,,,,,11.5,76.30081485
5.7799,36.81776229,,,,,11.52,76.41128076
5.7899,36.90261714,,,,,11.54,76.52158109
5.7999,36.98740838,,,,,11.56,76.6317161
5.8099,37.07213605,,,,,11.58,76.74168603
5.8199,37.15680019,,,,,11.6,76.85149112
5.8299,37.24140086,,,,,11.62,76.96113164
5.8399,37.32593811,,,,,11.64,77.07060781
5.8499,37.41041197,,,,,11.66,77.1799199
5.8599,37.4948225,,,,,11.68,77.28906813
5.8699,37.57916975,,,,,11.7,77.39805277
5.8799,37.66345376,,,,,11.72,77.50687406
5.8899,37.74767459,,,,,11.74,77.61553223
5.8999,37.83183227,,,,,11.76,77.72402754
5.9099,37.91592685,,,,,11.78,77.83236023
5.9199,37.99995839,,,,,11.8,77.94053054
5.9299,38.08392693,,,,,11.82,78.04853872
5.9399,38.16783252,,,,,11.84,78.15638501
5.9499,38.2516752,,,,,11.86,78.26406965
5.9599,38.33545502,,,,,11.88,78.37159288
5.9699,38.41917203,,,,,11.9,78.47895495
5.9799,38.50282628,,,,,11.92,78.58615609
5.9899,38.58641781,,,,,11.94,78.69319656
5.9999,38.66994667,,,,,11.96,78.80007659
6.0099,38.7534129,,,,,11.98,78.90679641
6.0199,38.83681656,,,,,12,79.01335628
6.0299,38.9201577,,,,,12.02,79.11975642
6.0399,39.00343634,,,,,12.04,79.22599709
6.0499,39.08665256,,,,,12.06,79.33207851
6.0599,39.16980638,,,,,12.08,79.43800093
6.0699,39.25289786,,,,,12.1,79.54376459
6.0799,39.33592705,,,,,12.12,79.64936972
6.0899,39.41889399,,,,,12.14,79.75481656
6.0999,39.50179872,,,,,12.16,79.86010535
6.1099,39.5846413,,,,,12.18,79.96523632
6.1199,39.66742178,,,,,12.2,80.07020972
6.1299,39.75014019,,,,,12.22,80.17502577
6.1399,39.83279658,,,,,12.24,80.27968472
6.1499,39.91539101,,,,,12.26,80.38418679
6.1599,39.99792351,,,,,12.28,80.48853223
6.1699,40.08039414,,,,,12.3,80.59272127
6.1799,40.16280294,,,,,12.32,80.69675415
6.1899,40.24514995,,,,,12.34,80.80063109
6.1999,40.32743523,,,,,12.36,80.90435233
6.2099,40.40965881,,,,,12.38,81.00791811
6.2199,40.49182075,,,,,12.4,81.11132866
6.2299,40.5739211,,,,,12.42,81.2145842
6.2399,40.65595989,,,,,12.44,81.31768498
6.2499,40.73793717,,,,,12.46,81.42063122
6.2599,40.819853,,,,,12.48,81.52342316
6.2699,40.90170741,,,,,12.5,81.62606103
6.2799,40.98350045,,,,,12.52,81.72854506
6.2899,41.06523217,,,,,12.54,81.83087547
6.2999,41.14690262,,,,,12.56,81.93305251
6.3099,41.22851183,,,,,12.58,82.03507639
6.3199,41.31005987,,,,,12.6,82.13694736
6.3299,41.39154676,,,,,12.62,82.23866563
6.3399,41.47297256,,,,,12.64,82.34023144
6.3499,41.55433732,,,,,12.66,82.44164501
6.3599,41.63564107,,,,,12.68,82.54290658
6.3699,41.71688387,,,,,12.7,82.64401637
6.3799,41.79806576,,,,,12.72,82.7449746
6.3899,41.87918679,,,,,12.74,82.84578152
6.3999,41.96024699,,,,,12.76,82.94643733
6.4099,42.04124643,,,,,12.78,83.04694228
6.4199,42.12218514,,,,,12.8,83.14729658
6.4299,42.20306317,,,,,12.82,83.24750047
6.4399,42.28388056,,,,,12.84,83.34755416
6.4499,42.36463736,,,,,12.86,83.44745788
6.4599,42.44533362,,,,,12.88,83.54721186
6.4699,42.52596938,,,,,12.9,83.64681632
6.4799,42.60654468,,,,,12.92,83.74627148
6.4899,42.68705958,,,,,12.94,83.84557758
6.4999,42.76751411,,,,,12.96,83.94473482
6.5099,42.84790832,,,,,12.98,84.04374345
6.5199,42.92824226,,,,,13,84.14260367
6.5299,43.00851597,,,,,13.02,84.24131571
6.5399,43.0887295,,,,,13.04,84.3398798
6.5499,43.16888289,,,,,13.06,84.43829615
6.5599,43.24897619,,,,,13.08,84.53656498
6.5699,43.32900944,,,,,13.1,84.63468652
6.5799,43.40898269,,,,,13.12,84.73266099
6.5899,43.48889598,,,,,13.14,84.83048861
6.5999,43.56874936,,,,,13.16,84.9281696
6.6099,43.64854287,,,,,13.18,85.02570418
6.6199,43.72827656,,,,,13.2,85.12309256
6.6299,43.80795047,,,,,13.22,85.22033497
6.6399,43.88756465,,,,,13.24,85.31743163
6.6499,43.96711914,,,,,13.26,85.41438275
6.6599,44.04661399,,,,,13.28,85.51118856
6.6699,44.12604924,,,,,13.3,85.60784926
6.6799,44.20542493,,,,,13.32,85.70436508
6.6899,44.28474111,,,,,13.34,85.80073624
6.6999,44.36399783,,,,,13.36,85.89696294
6.7099,44.44319513,,,,,13.38,85.99304542
6.7199,44.52233305,,,,,13.4,86.08898388
6.7299,44.60141165,,,,,13.42,86.18477854
6.7399,44.68043095,,,,,13.44,86.28042962
6.7499,44.75939102,,,,,13.46,86.37593732
6.7599,44.83829188,,,,,13.48,86.47130187
6.7699,44.91713359,,,,,13.5,86.56652349
6.7799,44.9959162,,,,,13.52,86.66160238
6.7899,45.07463973,,,,,13.54,86.75653875
6.7999,45.15330425,,,,,13.56,86.85133283
6.8099,45.23190979,,,,,13.58,86.94598482
6.8199,45.3104564,,,,,13.6,87.04049495
6.8299,45.38894412,,,,,13.62,87.13486341
6.8399,45.467373,,,,,13.64,87.22909043
6.8499,45.54574308,,,,,13.66,87.32317621
6.8599,45.6240544,,,,,13.68,87.41712097
6.8699,45.70230701,,,,,13.7,87.51092492
6.8799,45.78050095,,,,,13.72,87.60458827
6.8899,45.85863627,,,,,13.74,87.69811122
6.8999,45.93671301,,,,,13.76,87.791494
6.9099,46.01473122,,,,,13.78,87.88473681
6.9199,46.09269093,,,,,13.8,87.97783986
6.9299,46.1705922,,,,,13.82,88.07080336
6.9399,46.24843506,,,,,13.84,88.16362752
6.9499,46.32621956,,,,,13.86,88.25631255
6.9599,46.40394574,,,,,13.88,88.34885865
6.9699,46.48161365,,,,,13.9,88.44126604
6.9799,46.55922334,,,,,13.92,88.53353492
6.9899,46.63677483,,,,,13.94,88.62566551
6.9999,46.71426819,,,,,13.96,88.717658
7.0099,46.79170345,,,,,13.98,88.8095126
7.0199,46.86908065,,,,,14,88.90122953
7.0299,46.94639984,,,,,14.02,88.99280898
7.0399,47.02366106,,,,,14.04,89.08425117
7.0499,47.10086436,,,,,14.06,89.1755563
7.0599,47.17800978,,,,,14.08,89.26672457
7.0699,47.25509736,,,,,14.1,89.35775619
7.0799,47.33212715,,,,,14.12,89.44865137
7.0899,47.40909919,,,,,14.14,89.5394103
7.0999,47.48601351,,,,,14.16,89.63003321
7.1099,47.56287018,,,,,14.18,89.72052027
7.1199,47.63966922,,,,,14.2,89.81087171
7.1299,47.71641069,,,,,14.22,89.90108773
7.1399,47.79309462,,,,,14.24,89.99116852
7.1499,47.86972106,,,,,14.26,90.08111429
7.1599,47.94629006,,,,,14.28,90.17092524
7.1699,48.02280164,,,,,14.3,90.26060158
7.1799,48.09925587,,,,,14.32,90.3501435
7.1899,48.17565277,,,,,14.34,90.43955122
7.1999,48.2519924,,,,,14.36,90.52882492
7.2099,48.3282748,,,,,14.38,90.61796481
7.2199,48.4045,,,,,14.4,90.70697109
7.2299,48.48066806,,,,,14.42,90.79584396
7.2399,48.55677902,,,,,14.44,90.88458362
7.2499,48.63283291,,,,,14.46,90.97319028
7.2599,48.70882978,,,,,14.48,91.06166412
7.2699,48.78476968,,,,,14.5,91.15000535
7.2799,48.86065264,,,,,14.52,91.23821417
7.2899,48.93647871,,,,,14.54,91.32629077
7.2999,49.01224794,,,,,14.56,91.41423536
7.3099,49.08796036,,,,,14.58,91.50204813
7.3199,49.16361601,,,,,14.6,91.58972928
7.3299,49.23921495,,,,,14.62,91.67727901
7.3399,49.3147572,,,,,14.64,91.76469751
7.3499,49.39024282,,,,,14.66,91.85198499
7.3599,49.46567185,,,,,14.68,91.93914162
7.3699,49.54104433,,,,,14.7,92.02616763
7.3799,49.6163603,,,,,14.72,92.11306319
7.3899,49.6916198,,,,,14.74,92.1998285
7.3999,49.76682288,,,,,14.76,92.28646377
7.4099,49.84196958,,,,,14.78,92.37296917
7.4199,49.91705994,,,,,14.8,92.45934492
7.4299,49.99209401,,,,,14.82,92.5455912
7.4399,50.06707182,,,,,14.84,92.63170821
7.4499,50.14199341,,,,,14.86,92.71769614
7.4599,50.21685884,,,,,14.88,92.80355519
7.4699,50.29166814,,,,,14.9,92.88928554
7.4799,50.36642135,,,,,14.92,92.9748874
7.4899,50.44111852,,,,,14.94,93.06036095
7.4999,50.51575969,,,,,14.96,93.14570638
7.5099,50.5903449,,,,,14.98,93.23092389
7.5199,50.66487419,,,,,15,93.31601367
7.5299,50.7393476,,,,,15.02,93.40097591
7.5399,50.81376518,,,,,15.04,93.48581081
7.5499,50.88812697,,,,,15.06,93.57051854
7.5599,50.962433,,,,,15.08,93.65509931
7.5699,51.03668333,,,,,15.1,93.73955331
7.5799,51.11087799,,,,,15.12,93.82388072
7.5899,51.18501703,,,,,15.14,93.90808173
7.5999,51.25910048,,,,,15.16,93.99215654
7.6099,51.33312839,,,,,15.18,94.07610532
7.6199,51.4071008,,,,,15.2,94.15992828
7.6299,51.48101775,,,,,15.22,94.2436256
7.6399,51.55487929,,,,,15.24,94.32719747
7.6499,51.62868545,,,,,15.26,94.41064407
7.6599,51.70243627,,,,,15.28,94.4939656
7.6699,51.77613181,,,,,15.3,94.57716224
7.6799,51.84977209,,,,,15.32,94.66023417
7.6899,51.92335716,,,,,15.34,94.7431816
7.6999,51.99688707,,,,,15.36,94.82600469
7.7099,52.07036185,,,,,15.38,94.90870365
7.7199,52.14378154,,,,,15.4,94.99127864
7.7299,52.21714619,,,,,15.42,95.07372987
7.7399,52.29045583,,,,,15.44,95.15605752
7.7499,52.36371052,,,,,15.46,95.23826176
7.7599,52.43691028,,,,,15.48,95.32034279
7.7699,52.51005517,,,,,15.5,95.40230079
7.7799,52.58314521,,,,,15.52,95.48413595
7.7899,52.65618046,,,,,15.54,95.56584845
7.7999,52.72916096,,,,,15.56,95.64743847
7.8099,52.80208673,,,,,15.58,95.72890619
7.8199,52.87495784,,,,,15.6,95.81025181
7.8299,52.94777431,,,,,15.62,95.8914755
7.8399,53.02053619,,,,,15.64,95.97257744
7.8499,53.09324352,,,,,15.66,96.05355783
7.8599,53.16589634,,,,,15.68,96.13441683
7.8699,53.23849469,,,,,15.7,96.21515464
7.8799,53.31103861,,,,,15.72,96.29577143
7.8899,53.38352814,,,,,15.74,96.37626738
7.8999,53.45596333,,,,,15.76,96.45664269
7.9099,53.52834421,,,,,15.78,96.53689752
7.9199,53.60067083,,,,,15.8,96.61703205
7.9299,53.67294322,,,,,15.82,96.69704648
7.9399,53.74516143,,,,,15.84,96.77694097
7.9499,53.81732549,,,,,15.86,96.85671572
7.9599,53.88943545,,,,,15.88,96.93637089
7.9699,53.96149135,,,,,15.9,97.01590666
7.9799,54.03349323,,,,,15.92,97.09532323
7.9899,54.10544113,,,,,15.94,97.17462075
7.9999,54.17733508,,,,,15.96,97.25379942
8.0099,54.24917514,,,,,15.98,97.33285941
8.0199,54.32096133,,,,,16,97.4118009
8.0299,54.39269371,,,,,16.02,97.49062407
8.0399,54.46437231,,,,,16.04,97.56932909
8.0499,54.53599716,,,,,16.06,97.64791614
8.0599,54.60756832,,,,,16.08,97.7263854
8.0699,54.67908582,,,,,16.1,97.80473705
8.0799,54.75054971,,,,,16.12,97.88297125
8.0899,54.82196001,,,,,16.14,97.96108819
8.0999,54.89331678,,,,,16.16,98.03908804
8.1099,54.96462005,,,,,16.18,98.11697098
8.1199,55.03586986,,,,,16.2,98.19473719
8.1299,55.10706626,,,,,16.22,98.27238683
8.1399,55.17820928,,,,,16.24,98.34992009
8.1499,55.24929896,,,,,16.26,98.42733713
8.1599,55.32033534,,,,,16.28,98.50463813
8.1699,55.39131847,,,,,16.3,98.58182327
8.1799,55.46224838,,,,,16.32,98.65889272
8.1899,55.53312511,,,,,16.34,98.73584665
8.1999,55.6039487,,,,,16.36,98.81268524
8.2099,55.6747192,,,,,16.38,98.88940865
8.2199,55.74543664,,,,,16.4,98.96601707
8.2299,55.81610106,,,,,16.42,99.04251066
8.2399,55.8867125,,,,,16.44,99.1188896
8.2499,55.957271,,,,,16.46,99.19515405
8.2599,56.02777661,,,,,16.48,99.27130419
8.2699,56.09822935,,,,,16.5,99.34734019
8.2799,56.16862928,,,,,16.52,99.42326223
8.2899,56.23897642,,,,,16.54,99.49907046
8.2999,56.30927082,,,,,16.56,99.57476507
8.3099,56.37951253,,,,,16.58,99.65034622
8.3199,56.44970157,,,,,16.6,99.72581409
8.3299,56.51983799,,,,,16.62,99.80116884
8.3399,56.58992183,,,,,16.64,99.87641064
8.3499,56.65995312,,,,,16.66,99.95153966
8.3599,56.72993191,,,,,16.68,100.0265561
8.3699,56.79985823,,,,,16.7,100.1014601
8.3799,56.86973213,,,,,16.72,100.1762518
8.3899,56.93955365,,,,,16.74,100.2509314
8.3999,57.00932282,,,,,16.76,100.325499
8.4099,57.07903968,,,,,16.78,100.3999549
8.4199,57.14870427,,,,,16.8,100.4742992
8.4299,57.21831663,,,,,16.82,100.5485321
8.4399,57.28787681,,,,,16.84,100.6226537
8.4499,57.35738483,,,,,16.86,100.6966642
8.4599,57.42684074,,,,,16.88,100.7705637
8.4699,57.49624458,,,,,16.9,100.8443525
8.4799,57.56559639,,,,,16.92,100.9180307
8.4899,57.6348962,,,,,16.94,100.9915985
8.4999,57.70414406,,,,,16.96,101.065056
8.5099,57.77334,,,,,16.98,101.1384034
8.5199,57.84248406,,,,,17,101.2116408
8.5299,57.91157629,,,,,17.02,101.2847685
8.5399,57.98061671,,,,,17.04,101.3577866
8.5499,58.04960537,,,,,17.06,101.4306952
8.5599,58.11854232,,,,,17.08,101.5034945
8.5699,58.18742757,,,,,17.1,101.5761848
8.5799,58.25626119,,,,,17.12,101.648766
8.5899,58.32504319,,,,,17.14,101.7212385
8.5999,58.39377364,,,,,17.16,101.7936024
8.6099,58.46245255,,,,,17.18,101.8658578
8.6199,58.53107997,,,,,17.2,101.9380049
8.6299,58.59965594,,,,,17.22,102.0100438
8.6399,58.6681805,,,,,17.24,102.0819748
8.6499,58.73665368,,,,,17.26,102.1537979
8.6599,58.80507553,,,,,17.28,102.2255135
8.6699,58.87344608,,,,,17.3,102.2971215
8.6799,58.94176537,,,,,17.32,102.3686221
8.6899,59.01003345,,,,,17.34,102.4400156
8.6999,59.07825034,,,,,17.36,102.5113021
8.7099,59.14641608,,,,,17.38,102.5824818
8.7199,59.21453073,,,,,17.4,102.6535548
8.7299,59.2825943,,,,,17.42,102.7245212
8.7399,59.35060685,,,,,17.44,102.7953812
8.7499,59.4185684,,,,,17.46,102.8661351
8.7599,59.48647901,,,,,17.48,102.9367829
8.7699,59.5543387,,,,,17.5,103.0073248
8.7799,59.62214751,,,,,17.52,103.077761
8.7899,59.68990549,,,,,17.54,103.1480916
8.7999,59.75761267,,,,,17.56,103.2183167
8.8099,59.82526908,,,,,17.58,103.2884367
8.8199,59.89287478,,,,,17.6,103.3584515
8.8299,59.96042978,,,,,17.62,103.4283614
8.8399,60.02793414,,,,,17.64,103.4981665
8.8499,60.09538789,,,,,17.66,103.5678669
8.8599,60.16279107,,,,,17.68,103.6374629
8.8699,60.23014372,,,,,17.7,103.7069546
8.8799,60.29744587,,,,,17.72,103.7763421
8.8899,60.36469756,,,,,17.74,103.8456256
8.8999,60.43189884,,,,,17.76,103.9148053
8.9099,60.49904973,,,,,17.78,103.9838812
8.9199,60.56615028,,,,,17.8,104.0528537
8.9299,60.63320052,,,,,17.82,104.1217227
8.9399,60.70020049,,,,,17.84,104.1904886
8.9499,60.76715023,,,,,17.86,104.2591513
8.9599,60.83404977,,,,,17.88,104.3277112
8.9699,60.90089917,,,,,17.9,104.3961682
8.9799,60.96769844,,,,,17.92,104.4645227
8.9899,61.03444763,,,,,17.94,104.5327747
8.9999,61.10114678,,,,,17.96,104.6009244
9.0099,61.16779592,,,,,17.98,104.668972
9.0199,61.2343951,,,,,18,104.7369176
9.0299,61.30094434,,,,,18.02,104.8047613
9.0399,61.36744369,,,,,18.04,104.8725033
9.0499,61.43389319,,,,,18.06,104.9401438
9.0599,61.50029287,,,,,18.08,105.007683
9.0699,61.56664276,,,,,18.1,105.0751208
9.0799,61.63294291,,,,,18.12,105.1424576
9.0899,61.69919336,,,,,18.14,105.2096935
9.0999,61.76539414,,,,,18.16,105.2768286
9.1099,61.83154528,,,,,18.18,105.3438631
9.1199,61.89764683,,,,,18.2,105.4107971
9.1299,61.96369882,,,,,18.22,105.4776307
9.1399,62.0297013,,,,,18.24,105.5443642
9.1499,62.09565428,,,,,18.26,105.6109977
9.1599,62.16155783,,,,,18.28,105.6775313
9.1699,62.22741196,,,,,18.3,105.7439652
9.1799,62.29321672,,,,,18.32,105.8102994
9.1899,62.35897215,,,,,18.34,105.8765343
9.1999,62.42467828,,,,,18.36,105.9426699
9.2099,62.49033514,,,,,18.38,106.0087063
9.2199,62.55594278,,,,,18.4,106.0746438
9.2299,62.62150124,,,,,18.42,106.1404825
9.2399,62.68701055,,,,,18.44,106.2062224
9.2499,62.75247074,,,,,18.46,106.2718638
9.2599,62.81788185,,,,,18.48,106.3374069
9.2699,62.88324393,,,,,18.5,106.4028517
9.2799,62.948557,,,,,18.52,106.4681984
9.2899,63.0138211,,,,,18.54,106.5334471
9.2999,63.07903628,,,,,18.56,106.5985981
9.3099,63.14420256,,,,,18.58,106.6636514
9.3199,63.20931999,,,,,18.6,106.7286072
9.3299,63.27438859,,,,,18.62,106.7934656
9.3399,63.33940842,,,,,18.64,106.8582268
9.3499,63.40437949,,,,,18.66,106.922891
9.3599,63.46930186,,,,,18.68,106.9874582
9.3699,63.53417555,,,,,18.7,107.0519287
9.3799,63.59900061,,,,,18.72,107.1163025
9.3899,63.66377706,,,,,18.74,107.1805798
9.3999,63.72850495,,,,,18.76,107.2447608
9.4099,63.79318432,,,,,18.78,107.3088456
9.4199,63.85781519,,,,,18.8,107.3728343
9.4299,63.92239761,,,,,18.82,107.4367271
9.4399,63.98693161,,,,,18.84,107.5005242
9.4499,64.05141722,,,,,18.86,107.5642256
9.4599,64.11585449,,,,,18.88,107.6278315
9.4699,64.18024345,,,,,18.9,107.6913421
9.4799,64.24458414,,,,,18.92,107.7547575
9.4899,64.30887659,,,,,18.94,107.8180779
9.4999,64.37312084,,,,,18.96,107.8813034
9.5099,64.43731692,,,,,18.98,107.944434
9.5199,64.50146487,,,,,19,108.0074701
9.5299,64.56556473,,,,,19.02,108.0704117
9.5399,64.62961654,,,,,19.04,108.1332589
9.5499,64.69362032,,,,,19.06,108.196012
9.5599,64.75757612,,,,,19.08,108.2586709
9.5699,64.82148397,,,,,19.1,108.321236
9.5799,64.88534391,,,,,19.12,108.3837073
9.5899,64.94915596,,,,,19.14,108.4460849
9.5999,65.01292018,,,,,19.16,108.5083691
9.6099,65.0766366,,,,,19.18,108.5705599
9.6199,65.14030524,,,,,19.2,108.6326574
9.6299,65.20392615,,,,,19.22,108.6946619
9.6399,65.26749936,,,,,19.24,108.7565735
9.6499,65.33102491,,,,,19.26,108.8183923
9.6599,65.39450284,,,,,19.28,108.8801184
9.6699,65.45793317,,,,,19.3,108.9417519
9.6799,65.52131595,,,,,19.32,109.0032931
9.6899,65.58465121,,,,,19.34,109.0647421
9.6999,65.64793898,,,,,19.36,109.126099
9.7099,65.71117931,,,,,19.38,109.1873639
9.7199,65.77437223,,,,,19.4,109.2485369
9.7299,65.83751777,,,,,19.42,109.3096183
9.7399,65.90061596,,,,,19.44,109.3706081
9.7499,65.96366685,,,,,19.46,109.4315065
9.7599,66.02667047,,,,,19.48,109.4923136
9.7699,66.08962686,,,,,19.5,109.5530296
9.7799,66.15253605,,,,,19.52,109.6136546
9.7899,66.21539807,,,,,19.54,109.6741887
9.7999,66.27821296,,,,,19.56,109.7346321
9.8099,66.34098076,,,,,19.58,109.7949849
9.8199,66.4037015,,,,,19.6,109.8552472
9.8299,66.46637522,,,,,19.62,109.9154192
9.8399,66.52900195,,,,,19.64,109.975501
9.8499,66.59158173,,,,,19.66,110.0354927
9.8599,66.65411459,,,,,19.68,110.0953945
9.8699,66.71660057,,,,,19.7,110.1552066
9.8799,66.7790397,,,,,19.72,110.2149289
9.8899,66.84143202,,,,,19.74,110.2745618
9.8999,66.90377756,,,,,19.76,110.3341053
9.9099,66.96607637,,,,,19.78,110.3935595
9.9199,67.02832846,,,,,19.8,110.4529247
9.9299,67.09053388,,,,,19.82,110.5122008
9.9399,67.15269267,,,,,19.84,110.5713881
9.9499,67.21480486,,,,,19.86,110.6304867
9.9599,67.27687048,,,,,19.88,110.6894967
9.9699,67.33888956,,,,,19.9,110.7484182
9.9799,67.40086215,,,,,19.92,110.8072515
9.9899,67.46278828,,,,,19.94,110.8659965
9.9999,67.52466798,,,,,19.96,110.9246535
10.0099,67.58650129,,,,,19.98,110.9832226
10.0199,67.64828824,,,,,20,111.0417039
10.0299,67.71002887,,,,,,
10.0399,67.77172321,,,,,,
10.0499,67.8333713,,,,,,
10.0599,67.89497316,,,,,,
10.0699,67.95652885,,,,,,
10.0799,68.01803838,,,,,,
10.0899,68.0795018,,,,,,
10.0999,68.14091914,,,,,,
10.1099,68.20229044,,,,,,
10.1199,68.26361572,,,,,,
10.1299,68.32489502,,,,,,
10.1399,68.38612839,,,,,,
10.1499,68.44731584,,,,,,
10.1599,68.50845742,,,,,,
10.1699,68.56955317,,,,,,
10.1799,68.63060311,,,,,,
10.1899,68.69160727,,,,,,
10.1999,68.75256571,,,,,,
10.2099,68.81347844,,,,,,
10.2199,68.8743455,,,,,,
10.2299,68.93516693,,,,,,
10.2399,68.99594276,,,,,,
10.2499,69.05667303,,,,,,
10.2599,69.11735776,,,,,,
10.2699,69.177997,,,,,,
10.2799,69.23859078,,,,,,
10.2899,69.29913913,,,,,,
10.2999,69.35964208,,,,,,
10.3099,69.42009968,,,,,,
10.3199,69.48051194,,,,,,
10.3299,69.54087892,,,,,,
10.3399,69.60120064,,,,,,
10.3499,69.66147713,,,,,,
10.3599,69.72170843,,,,,,
10.3699,69.78189458,,,,,,
10.3799,69.8420356,,,,,,
10.3899,69.90213154,,,,,,
10.3999,69.96218242,,,,,,
10.4099,70.02218827,,,,,,
10.4199,70.08214914,,,,,,
10.4299,70.14206506,,,,,,
10.4399,70.20193606,,,,,,
10.4499,70.26176217,,,,,,
10.4599,70.32154343,,,,,,
10.4699,70.38127986,,,,,,
10.4799,70.44097152,,,,,,
10.4899,70.50061842,,,,,,
10.4999,70.5602206,,,,,,
10.5099,70.6197781,,,,,,
10.5199,70.67929095,,,,,,
10.5299,70.73875917,,,,,,
10.5399,70.79818282,,,,,,
10.5499,70.85756191,,,,,,
10.5599,70.91689649,,,,,,
10.5699,70.97618658,,,,,,
10.5799,71.03543222,,,,,,
10.5899,71.09463344,,,,,,
10.5999,71.15379028,,,,,,
10.6099,71.21290277,,,,,,
10.6199,71.27197093,,,,,,
10.6299,71.33099482,,,,,,
10.6399,71.38997445,,,,,,
10.6499,71.44890987,,,,,,
10.6599,71.5078011,,,,,,
10.6699,71.56664818,,,,,,
10.6799,71.62545114,,,,,,
10.6899,71.68421001,,,,,,
10.6999,71.74292483,,,,,,
10.7099,71.80159564,,,,,,
10.7199,71.86022245,,,,,,
10.7299,71.91880531,,,,,,
10.7399,71.97734426,,,,,,
10.7499,72.03583931,,,,,,
10.7599,72.09429051,,,,,,
10.7699,72.15269788,,,,,,
10.7799,72.21106147,,,,,,
10.7899,72.2693813,,,,,,
10.7999,72.32765741,,,,,,
10.8099,72.38588983,,,,,,
10.8199,72.44407859,,,,,,
10.8299,72.50222372,,,,,,
10.8399,72.56032526,,,,,,
10.8499,72.61838324,,,,,,
10.8599,72.6763977,,,,,,
10.8699,72.73436866,,,,,,
10.8799,72.79229616,,,,,,
10.8899,72.85018022,,,,,,
10.8999,72.9080209,,,,,,
10.9099,72.9658182,,,,,,
10.9199,73.02357218,,,,,,
10.9299,73.08128286,,,,,,
10.9399,73.13895027,,,,,,
10.9499,73.19657444,,,,,,
10.9599,73.25415542,,,,,,
10.9699,73.31169322,,,,,,
10.9799,73.36918789,,,,,,
10.9899,73.42663945,,,,,,
10.9999,73.48404794,,,,,,
11.0099,73.54141339,,,,,,
11.0199,73.59873583,,,,,,
11.0299,73.65601529,,,,,,
11.0399,73.71325182,,,,,,
11.0499,73.77044543,,,,,,
11.0599,73.82759616,,,,,,
11.0699,73.88470404,,,,,,
11.0799,73.94176911,,,,,,
11.0899,73.9987914,,,,,,
11.0999,74.05577094,,,,,,
11.1099,74.11270775,,,,,,
11.1199,74.16960189,,,,,,
11.1299,74.22645336,,,,,,
11.1399,74.28326222,,,,,,
11.1499,74.34002848,,,,,,
11.1599,74.39675218,,,,,,
11.1699,74.45343336,,,,,,
11.1799,74.51007205,,,,,,
11.1899,74.56666827,,,,,,
11.1999,74.62322205,,,,,,
11.2099,74.67973344,,,,,,
11.2199,74.73620246,,,,,,
11.2299,74.79262915,,,,,,
11.2399,74.84901353,,,,,,
11.2499,74.90535564,,,,,,
11.2599,74.96165551,,,,,,
11.2699,75.01791317,,,,,,
11.2799,75.07412865,,,,,,
11.2899,75.13030198,,,,,,
11.2999,75.18643321,,,,,,
11.3099,75.24252235,,,,,,
11.3199,75.29856943,,,,,,
11.3299,75.3545745,,,,,,
11.3399,75.41053758,,,,,,
11.3499,75.46645871,,,,,,
11.3599,75.5223379,,,,,,
11.3699,75.57817521,,,,,,
11.3799,75.63397065,,,,,,
11.3899,75.68972426,,,,,,
11.3999,75.74543608,,,,,,
11.4099,75.80110612,,,,,,
11.4199,75.85673443,,,,,,
11.4299,75.91232103,,,,,,
11.4399,75.96786596,,,,,,
11.4499,76.02336924,,,,,,
11.4599,76.07883091,,,,,,
11.4699,76.134251,,,,,,
11.4799,76.18962955,,,,,,
11.4899,76.24496657,,,,,,
11.4999,76.30026211,,,,,,
11.5099,76.35551619,,,,,,
11.5199,76.41072884,,,,,,
11.5299,76.4659001,,,,,,
11.5399,76.52103,,,,,,
11.5499,76.57611857,,,,,,
11.5599,76.63116584,,,,,,
11.5699,76.68617183,,,,,,
11.5799,76.74113659,,,,,,
11.5899,76.79606014,,,,,,
11.5999,76.85094251,,,,,,
11.6099,76.90578373,,,,,,
11.6199,76.96058384,,,,,,
11.6299,77.01534287,,,,,,
11.6399,77.07006084,,,,,,
11.6499,77.12473779,,,,,,
11.6599,77.17937374,,,,,,
11.6699,77.23396874,,,,,,
11.6799,77.2885228,,,,,,
11.6899,77.34303596,,,,,,
11.6999,77.39750826,,,,,,
11.7099,77.45193971,,,,,,
11.7199,77.50633036,,,,,,
11.7299,77.56068023,,,,,,
11.7399,77.61498935,,,,,,
11.7499,77.66925775,,,,,,
11.7599,77.72348547,,,,,,
11.7699,77.77767253,,,,,,
11.7799,77.83181897,,,,,,
11.7899,77.88592482,,,,,,
11.7999,77.93999009,,,,,,
11.8099,77.99401484,,,,,,
11.8199,78.04799908,,,,,,
11.8299,78.10194285,,,,,,
11.8399,78.15584618,,,,,,
11.8499,78.20970909,,,,,,
11.8599,78.26353162,,,,,,
11.8699,78.31731381,,,,,,
11.8799,78.37105566,,,,,,
11.8899,78.42475723,,,,,,
11.8999,78.47841854,,,,,,
11.9099,78.53203961,,,,,,
11.9199,78.58562049,,,,,,
11.9299,78.63916119,,,,,,
11.9399,78.69266176,,,,,,
11.9499,78.74612221,,,,,,
11.9599,78.79954258,,,,,,
11.9699,78.85292291,,,,,,
11.9799,78.90626321,,,,,,
11.9899,78.95956352,,,,,,
11.9999,79.01282387,,,,,,
12.0099,79.0660443,,,,,,
12.0199,79.11922482,,,,,,
12.0299,79.17236547,,,,,,
12.0399,79.22546628,,,,,,
12.0499,79.27852728,,,,,,
12.0599,79.3315485,,,,,,
12.0699,79.38452997,,,,,,
12.0799,79.43747171,,,,,,
12.0899,79.49037377,,,,,,
12.0999,79.54323616,,,,,,
12.1099,79.59605892,,,,,,
12.1199,79.64884208,,,,,,
12.1299,79.70158567,,,,,,
12.1399,79.75428972,,,,,,
12.1499,79.80695425,,,,,,
12.1599,79.85957929,,,,,,
12.1699,79.91216489,,,,,,
12.1799,79.96471106,,,,,,
12.1899,80.01721783,,,,,,
12.1999,80.06968524,,,,,,
12.2099,80.12211331,,,,,,
12.2199,80.17450208,,,,,,
12.2299,80.22685157,,,,,,
12.2399,80.27916181,,,,,,
12.2499,80.33143284,,,,,,
12.2599,80.38366467,,,,,,
12.2699,80.43585735,,,,,,
12.2799,80.4880109,,,,,,
12.2899,80.54012534,,,,,,
12.2999,80.59220072,,,,,,
12.3099,80.64423705,,,,,,
12.3199,80.69623437,,,,,,
12.3299,80.74819271,,,,,,
12.3399,80.80011209,,,,,,
12.3499,80.85199255,,,,,,
12.3599,80.90383411,,,,,,
12.3699,80.95563681,,,,,,
12.3799,81.00740067,,,,,,
12.3899,81.05912572,,,,,,
12.3999,81.11081199,,,,,,
12.4099,81.16245951,,,,,,
12.4199,81.21406831,,,,,,
12.4299,81.26563842,,,,,,
12.4399,81.31716986,,,,,,
12.4499,81.36866267,,,,,,
12.4599,81.42011688,,,,,,
12.4699,81.47153251,,,,,,
12.4799,81.52290959,,,,,,
12.4899,81.57424815,,,,,,
12.4999,81.62554823,,,,,,
12.5099,81.67680984,,,,,,
12.5199,81.72803302,,,,,,
12.5299,81.7792178,,,,,,
12.5399,81.8303642,,,,,,
12.5499,81.88147226,,,,,,
12.5599,81.932542,,,,,,
12.5699,81.98357346,,,,,,
12.5799,82.03456665,,,,,,
12.5899,82.08552162,,,,,,
12.5999,82.13643838,,,,,,
12.6099,82.18731697,,,,,,
12.6199,82.23815742,,,,,,
12.6299,82.28895974,,,,,,
12.6399,82.33972399,,,,,,
12.6499,82.39045017,,,,,,
12.6599,82.44113832,,,,,,
12.6699,82.49178847,,,,,,
12.6799,82.54240065,,,,,,
12.6899,82.59297488,,,,,,
12.6999,82.64351119,,,,,,
12.7099,82.69400962,,,,,,
12.7199,82.74447019,,,,,,
12.7299,82.79489292,,,,,,
12.7399,82.84527786,,,,,,
12.7499,82.89562502,,,,,,
12.7599,82.94593443,,,,,,
12.7699,82.99620613,,,,,,
12.7799,83.04644013,,,,,,
12.7899,83.09663647,,,,,,
12.7999,83.14679519,,,,,,
12.8099,83.19691629,,,,,,
12.8199,83.24699982,,,,,,
12.8299,83.2970458,,,,,,
12.8399,83.34705426,,,,,,
12.8499,83.39702523,,,,,,
12.8599,83.44695873,,,,,,
12.8699,83.4968548,,,,,,
12.8799,83.54671346,,,,,,
12.8899,83.59653474,,,,,,
12.8999,83.64631867,,,,,,
12.9099,83.69606527,,,,,,
12.9199,83.74577458,,,,,,
12.9299,83.79544662,,,,,,
12.9399,83.84508142,,,,,,
12.9499,83.89467901,,,,,,
12.9599,83.94423941,,,,,,
12.9699,83.99376266,,,,,,
12.9799,84.04324877,,,,,,
12.9899,84.09269779,,,,,,
12.9999,84.14210974,,,,,,
13.0099,84.19148464,,,,,,
13.0199,84.24082252,,,,,,
13.0299,84.29012341,,,,,,
13.0399,84.33938734,,,,,,
13.0499,84.38861434,,,,,,
13.0599,84.43780443,,,,,,
13.0699,84.48695764,,,,,,
13.0799,84.536074,,,,,,
13.0899,84.58515354,,,,,,
13.0999,84.63419628,,,,,,
13.1099,84.68320226,,,,,,
13.1199,84.73217149,,,,,,
13.1299,84.78110401,,,,,,
13.1399,84.82999984,,,,,,
13.1499,84.87885902,,,,,,
13.1599,84.92768156,,,,,,
13.1699,84.9764675,,,,,,
13.1799,85.02521687,,,,,,
13.1899,85.07392969,,,,,,
13.1999,85.12260598,,,,,,
13.2099,85.17124579,,,,,,
13.2199,85.21984912,,,,,,
13.2299,85.26841602,,,,,,
13.2399,85.31694651,,,,,,
13.2499,85.36544061,,,,,,
13.2599,85.41389836,,,,,,
13.2699,85.46231977,,,,,,
13.2799,85.51070489,,,,,,
13.2899,85.55905373,,,,,,
13.2999,85.60736632,,,,,,
13.3099,85.65564269,,,,,,
13.3199,85.70388286,,,,,,
13.3299,85.75208687,,,,,,
13.3399,85.80025474,,,,,,
13.3499,85.8483865,,,,,,
13.3599,85.89648217,,,,,,
13.3699,85.94454178,,,,,,
13.3799,85.99256537,,,,,,
13.3899,86.04055294,,,,,,
13.3999,86.08850454,,,,,,
13.4099,86.1364202,,,,,,
13.4199,86.18429992,,,,,,
13.4299,86.23214375,,,,,,
13.4399,86.27995172,,,,,,
13.4499,86.32772384,,,,,,
13.4599,86.37546014,,,,,,
13.4699,86.42316065,,,,,,
13.4799,86.47082541,,,,,,
13.4899,86.51845443,,,,,,
13.4999,86.56604774,,,,,,
13.5099,86.61360536,,,,,,
13.5199,86.66112734,,,,,,
13.5299,86.70861368,,,,,,
13.5399,86.75606442,,,,,,
13.5499,86.80347959,,,,,,
13.5599,86.85085921,,,,,,
13.5699,86.89820331,,,,,,
13.5799,86.94551192,,,,,,
13.5899,86.99278505,,,,,,
13.5999,87.04002275,,,,,,
13.6099,87.08722503,,,,,,
13.6199,87.13439192,,,,,,
13.6299,87.18152345,,,,,,
13.6399,87.22861964,,,,,,
13.6499,87.27568053,,,,,,
13.6599,87.32270613,,,,,,
13.6699,87.36969648,,,,,,
13.6799,87.4166516,,,,,,
13.6899,87.46357151,,,,,,
13.6999,87.51045625,,,,,,
13.7099,87.55730583,,,,,,
13.7199,87.6041203,,,,,,
13.7299,87.65089966,,,,,,
13.7399,87.69764396,,,,,,
13.7499,87.74435321,,,,,,
13.7599,87.79102744,,,,,,
13.7699,87.83766667,,,,,,
13.7799,87.88427094,,,,,,
13.7899,87.93084028,,,,,,
13.7999,87.97737469,,,,,,
13.8099,88.02387422,,,,,,
13.8199,88.07033889,,,,,,
13.8299,88.11676872,,,,,,
13.8399,88.16316375,,,,,,
13.8499,88.20952399,,,,,,
13.8599,88.25584947,,,,,,
13.8699,88.30214022,,,,,,
13.8799,88.34839627,,,,,,
13.8899,88.39461763,,,,,,
13.8999,88.44080435,,,,,,
13.9099,88.48695644,,,,,,
13.9199,88.53307392,,,,,,
13.9299,88.57915683,,,,,,
13.9399,88.6252052,,,,,,
13.9499,88.67121904,,,,,,
13.9599,88.71719838,,,,,,
13.9699,88.76314325,,,,,,
13.9799,88.80905367,,,,,,
13.9899,88.85492967,,,,,,
13.9999,88.90077128,,,,,,
14.0099,88.94657853,,,,,,
14.0199,88.99235143,,,,,,
14.0299,89.03809001,,,,,,
14.0399,89.0837943,,,,,,
14.0499,89.12946432,,,,,,
14.0599,89.17510011,,,,,,
14.0699,89.22070168,,,,,,
14.0799,89.26626907,,,,,,
14.0899,89.31180229,,,,,,
14.0999,89.35730137,,,,,,
14.1099,89.40276634,,,,,,
14.1199,89.44819723,,,,,,
14.1299,89.49359406,,,,,,
14.1399,89.53895685,,,,,,
14.1499,89.58428563,,,,,,
14.1599,89.62958043,,,,,,
14.1699,89.67484127,,,,,,
14.1799,89.72006818,,,,,,
14.1899,89.76526117,,,,,,
14.1999,89.81042029,,,,,,
14.2099,89.85554555,,,,,,
14.2199,89.90063698,,,,,,
14.2299,89.94569461,,,,,,
14.2399,89.99071845,,,,,,
14.2499,90.03570854,,,,,,
14.2599,90.08066489,,,,,,
14.2699,90.12558755,,,,,,
14.2799,90.17047652,,,,,,
14.2899,90.21533184,,,,,,
14.2999,90.26015353,,,,,,
14.3099,90.30494162,,,,,,
14.3199,90.34969613,,,,,,
14.3299,90.39441708,,,,,,
14.3399,90.43910451,,,,,,
14.3499,90.48375843,,,,,,
14.3599,90.52837888,,,,,,
14.3699,90.57296588,,,,,,
14.3799,90.61751944,,,,,,
14.3899,90.6620396,,,,,,
14.3999,90.70652639,,,,,,
14.4099,90.75097982,,,,,,
14.4199,90.79539993,,,,,,
14.4299,90.83978673,,,,,,
14.4399,90.88414026,,,,,,
14.4499,90.92846053,,,,,,
14.4599,90.97274757,,,,,,
14.4699,91.01700142,,,,,,
14.4799,91.06122208,,,,,,
14.4899,91.10540959,,,,,,
14.4999,91.14956397,,,,,,
14.5099,91.19368525,,,,,,
14.5199,91.23777345,,,,,,
14.5299,91.2818286,,,,,,
14.5399,91.32585072,,,,,,
14.5499,91.36983983,,,,,,
14.5599,91.41379597,,,,,,
14.5699,91.45771915,,,,,,
14.5799,91.5016094,,,,,,
14.5899,91.54546674,,,,,,
14.5999,91.58929121,,,,,,
14.6099,91.63308281,,,,,,
14.6199,91.67684159,,,,,,
14.6299,91.72056756,,,,,,
14.6399,91.76426075,,,,,,
14.6499,91.80792118,,,,,,
14.6599,91.85154887,,,,,,
14.6699,91.89514386,,,,,,
14.6799,91.93870617,,,,,,
14.6899,91.98223581,,,,,,
14.6999,92.02573282,,,,,,
14.7099,92.06919722,,,,,,
14.7199,92.11262903,,,,,,
14.7299,92.15602828,,,,,,
14.7399,92.199395,,,,,,
14.7499,92.2427292,,,,,,
14.7599,92.28603091,,,,,,
14.7699,92.32930016,,,,,,
14.7799,92.37253697,,,,,,
14.7899,92.41574136,,,,,,
14.7999,92.45891337,,,,,,
14.8099,92.502053,,,,,,
14.8199,92.5451603,,,,,,
14.8299,92.58823527,,,,,,
14.8399,92.63127795,,,,,,
14.8499,92.67428836,,,,,,
14.8599,92.71726653,,,,,,
14.8699,92.76021247,,,,,,
14.8799,92.80312622,,,,,,
14.8899,92.84600779,,,,,,
14.8999,92.88885721,,,,,,
14.9099,92.93167451,,,,,,
14.9199,92.97445971,,,,,,
14.9299,93.01721283,,,,,,
14.9399,93.0599339,,,,,,
14.9499,93.10262294,,,,,,
14.9599,93.14527997,,,,,,
14.9699,93.18790502,,,,,,
14.9799,93.23049812,,,,,,
14.9899,93.27305928,,,,,,
14.9999,93.31558854,,,,,,
15.0099,93.35808591,,,,,,
15.0199,93.40055142,,,,,,
15.0299,93.44298509,,,,,,
15.0399,93.48538695,,,,,,
15.0499,93.52775702,,,,,,
15.0599,93.57009532,,,,,,
15.0699,93.61240188,,,,,,
15.0799,93.65467673,,,,,,
15.0899,93.69691988,,,,,,
15.0999,93.73913135,,,,,,
15.1099,93.78131119,,,,,,
15.1199,93.8234594,,,,,,
15.1299,93.86557601,,,,,,
15.1399,93.90766104,,,,,,
15.1499,93.94971452,,,,,,
15.1599,93.99173648,,,,,,
15.1699,94.03372692,,,,,,
15.1799,94.07568589,,,,,,
15.1899,94.1176134,,,,,,
15.1999,94.15950948,,,,,,
15.2099,94.20137415,,,,,,
15.2199,94.24320743,,,,,,
15.2299,94.28500934,,,,,,
15.2399,94.32677992,,,,,,
15.2499,94.36851918,,,,,,
15.2599,94.41022715,,,,,,
15.2699,94.45190385,,,,,,
15.2799,94.4935493,,,,,,
15.2899,94.53516353,,,,,,
15.2999,94.57674657,,,,,,
15.3099,94.61829842,,,,,,
15.3199,94.65981913,,,,,,
15.3299,94.7013087,,,,,,
15.3399,94.74276717,,,,,,
15.3499,94.78419456,,,,,,
15.3599,94.82559089,,,,,,
15.3699,94.86695618,,,,,,
15.3799,94.90829046,,,,,,
15.3899,94.94959375,,,,,,
15.3999,94.99086608,,,,,,
15.4099,95.03210746,,,,,,
15.4199,95.07331792,,,,,,
15.4299,95.11449749,,,,,,
15.4399,95.15564618,,,,,,
15.4499,95.19676403,,,,,,
15.4599,95.23785105,,,,,,
15.4699,95.27890726,,,,,,
15.4799,95.31993269,,,,,,
15.4899,95.36092737,,,,,,
15.4999,95.40189131,,,,,,
15.5099,95.44282454,,,,,,
15.5199,95.48372708,,,,,,
15.5299,95.52459896,,,,,,
15.5399,95.56544019,,,,,,
15.5499,95.6062508,,,,,,
15.5599,95.64703082,,,,,,
15.5699,95.68778027,,,,,,
15.5799,95.72849916,,,,,,
15.5899,95.76918752,,,,,,
15.5999,95.80984538,,,,,,
15.6099,95.85047276,,,,,,
15.6199,95.89106968,,,,,,
15.6299,95.93163617,,,,,,
15.6399,95.97217224,,,,,,
15.6499,96.01267792,,,,,,
15.6599,96.05315323,,,,,,
15.6699,96.09359819,,,,,,
15.6799,96.13401284,,,,,,
15.6899,96.17439718,,,,,,
15.6999,96.21475125,,,,,,
15.7099,96.25507506,,,,,,
15.7199,96.29536864,,,,,,
15.7299,96.33563202,,,,,,
15.7399,96.3758652,,,,,,
15.7499,96.41606823,,,,,,
15.7599,96.45624111,,,,,,
15.7699,96.49638387,,,,,,
15.7799,96.53649654,,,,,,
15.7899,96.57657914,,,,,,
15.7999,96.61663168,,,,,,
15.8099,96.6566542,,,,,,
15.8199,96.69664671,,,,,,
15.8299,96.73660923,,,,,,
15.8399,96.7765418,,,,,,
15.8499,96.81644443,,,,,,
15.8599,96.85631714,,,,,,
15.8699,96.89615996,,,,,,
15.8799,96.93597291,,,,,,
15.8899,96.97575601,,,,,,
15.8999,97.01550928,,,,,,
15.9099,97.05523275,,,,,,
15.9199,97.09492644,,,,,,
15.9299,97.13459037,,,,,,
15.9399,97.17422456,,,,,,
15.9499,97.21382904,,,,,,
15.9599,97.25340383,,,,,,
15.9699,97.29294894,,,,,,
15.9799,97.33246441,,,,,,
15.9899,97.37195025,,,,,,
15.9999,97.41140649,,,,,,
16.0099,97.45083315,,,,,,
16.0199,97.49023025,,,,,,
16.0299,97.52959781,,,,,,
16.0399,97.56893586,,,,,,
16.0499,97.60824442,,,,,,
16.0599,97.6475235,,,,,,
16.0699,97.68677314,,,,,,
16.0799,97.72599335,,,,,,
16.0899,97.76518415,,,,,,
16.0999,97.80434558,,,,,,
16.1099,97.84347764,,,,,,
16.1199,97.88258037,,,,,,
16.1299,97.92165378,,,,,,
16.1399,97.9606979,,,,,,
16.1499,97.99971274,,,,,,
16.1599,98.03869833,,,,,,
16.1699,98.0776547,,,,,,
16.1799,98.11658186,,,,,,
16.1899,98.15547984,,,,,,
16.1999,98.19434865,,,,,,
16.2099,98.23318832,,,,,,
16.2199,98.27199887,,,,,,
16.2299,98.31078033,,,,,,
16.2399,98.34953271,,,,,,
16.2499,98.38825604,,,,,,
16.2599,98.42695033,,,,,,
16.2699,98.46561562,,,,,,
16.2799,98.50425192,,,,,,
16.2899,98.54285925,,,,,,
16.2999,98.58143763,,,,,,
16.3099,98.6199871,,,,,,
16.3199,98.65850766,,,,,,
16.3299,98.69699934,,,,,,
16.3399,98.73546217,,,,,,
16.3499,98.77389616,,,,,,
16.3599,98.81230133,,,,,,
16.3699,98.85067771,,,,,,
16.3799,98.88902532,,,,,,
16.3899,98.92734418,,,,,,
16.3999,98.96563431,,,,,,
16.4099,99.00389574,,,,,,
16.4199,99.04212848,,,,,,
16.4299,99.08033255,,,,,,
16.4399,99.11850799,,,,,,
16.4499,99.1566548,,,,,,
16.4599,99.19477301,,,,,,
16.4699,99.23286265,,,,,,
16.4799,99.27092372,,,,,,
16.4899,99.30895627,,,,,,
16.4999,99.3469603,,,,,,
16.5099,99.38493583,,,,,,
16.5199,99.4228829,,,,,,
16.5299,99.46080152,,,,,,
16.5399,99.4986917,,,,,,
16.5499,99.53655349,,,,,,
16.5599,99.57438688,,,,,,
16.5699,99.61219191,,,,,,
16.5799,99.6499686,,,,,,
16.5899,99.68771697,,,,,,
16.5999,99.72543703,,,,,,
16.6099,99.76312882,,,,,,
16.6199,99.80079235,,,,,,
16.6299,99.83842764,,,,,,
16.6399,99.87603471,,,,,,
16.6499,99.91361359,,,,,,
16.6599,99.9511643,,,,,,
16.6699,99.98868685,,,,,,
16.6797165,100,,,,,,
16.6897165,100,,,,,,
16.6997165,100,,,,,,
16.7097165,100,,,,,,
16.7197165,100,,,,,,
16.7297165,100,,,,,,
16.7397165,100,,,,,,
16.7497165,100,,,,,,
16.7597165,100,,,,,,
16.7697165,100,,,,,,
16.7797165,100,,,,,,
16.7897165,100,,,,,,
16.7997165,100,,,,,,
16.8097165,100,,,,,,
16.8197165,100,,,,,,
16.8297165,100,,,,,,
16.8397165,100,,,,,,
16.8497165,100,,,,,,
16.8597165,100,,,,,,
16.8697165,100,,,,,,
16.8797165,100,,,,,,
16.8897165,100,,,,,,
16.8997165,100,,,,,,
16.9097165,100,,,,,,
16.9197165,100,,,,,,
16.9297165,100,,,,,,
16.9397165,100,,,,,,
16.9497165,100,,,,,,
16.9597165,100,,,,,,
16.9697165,100,,,,,,
16.9797165,100,,,,,,
16.9897165,100,,,,,,
16.9997165,100,,,,,,
17.0097165,100,,,,,,
17.0197165,100,,,,,,
17.0297165,100,,,,,,
17.0397165,100,,,,,,
17.0497165,100,,,,,,
17.0597165,100,,,,,,
17.0697165,100,,,,,,
17.0797165,100,,,,,,
17.0897165,100,,,,,,
17.0997165,100,,,,,,
17.1097165,100,,,,,,
17.1197165,100,,,,,,
17.1297165,100,,,,,,
17.1397165,100,,,,,,
17.1497165,100,,,,,,
17.1597165,100,,,,,,
17.1697165,100,,,,,,
17.1797165,100,,,,,,
17.1897165,100,,,,,,
17.1997165,100,,,,,,
17.2097165,100,,,,,,
17.2197165,100,,,,,,
17.2297165,100,,,,,,
17.2397165,100,,,,,,
17.2497165,100,,,,,,
17.2597165,100,,,,,,
17.2697165,100,,,,,,
17.2797165,100,,,,,,
17.2897165,100,,,,,,
17.2997165,100,,,,,,
17.3097165,100,,,,,,
17.3197165,100,,,,,,
17.3297165,100,,,,,,
17.3397165,100,,,,,,
17.3497165,100,,,,,,
17.3597165,100,,,,,,
17.3697165,100,,,,,,
17.3797165,100,,,,,,
17.3897165,100,,,,,,
17.3997165,100,,,,,,
17.4097165,100,,,,,,
17.4197165,100,,,,,,
17.4297165,100,,,,,,
17.4397165,100,,,,,,
17.4497165,100,,,,,,
17.4597165,100,,,,,,
17.4697165,100,,,,,,
17.4797165,100,,,,,,
17.4897165,100,,,,,,
17.4997165,100,,,,,,
17.5097165,100,,,,,,
17.5197165,100,,,,,,
17.5297165,100,,,,,,
17.5397165,100,,,,,,
17.5497165,100,,,,,,
17.5597165,100,,,,,,
17.5697165,100,,,,,,
17.5797165,100,,,,,,
17.5897165,100,,,,,,
17.5997165,100,,,,,,
17.6097165,100,,,,,,
17.6197165,100,,,,,,
17.6297165,100,,,,,,
17.6397165,100,,,,,,
17.6497165,100,,,,,,
17.6597165,100,,,,,,
17.6697165,100,,,,,,
17.6797165,100,,,,,,
17.6897165,100,,,,,,
17.6997165,100,,,,,,
17.7097165,100,,,,,,
17.7197165,100,,,,,,
17.7297165,100,,,,,,
17.7397165,100,,,,,,
17.7497165,100,,,,,,
17.7597165,100,,,,,,
17.7697165,100,,,,,,
17.7797165,100,,,,,,
17.7897165,100,,,,,,
17.7997165,100,,,,,,
17.8097165,100,,,,,,
17.8197165,100,,,,,,
17.8297165,100,,,,,,
17.8397165,100,,,,,,
17.8497165,100,,,,,,
17.8597165,100,,,,,,
17.8697165,100,,,,,,
17.8797165,100,,,,,,
17.8897165,100,,,,,,
17.8997165,100,,,,,,
17.9097165,100,,,,,,
17.9197165,100,,,,,,
17.9297165,100,,,,,,
17.9397165,100,,,,,,
17.9497165,100,,,,,,
17.9597165,100,,,,,,
17.9697165,100,,,,,,
17.9797165,100,,,,,,
17.9897165,100,,,,,,
17.9997165,100,,,,,,
18.0097165,100,,,,,,
18.0197165,100,,,,,,
18.0297165,100,,,,,,
18.0397165,100,,,,,,
18.0497165,100,,,,,,
18.0597165,100,,,,,,
18.0697165,100,,,,,,
18.0797165,100,,,,,,
18.0897165,100,,,,,,
18.0997165,100,,,,,,
18.1097165,100,,,,,,
18.1197165,100,,,,,,
18.1297165,100,,,,,,
18.1397165,100,,,,,,
18.1497165,100,,,,,,
18.1597165,100,,,,,,
18.1697165,100,,,,,,
18.1797165,100,,,,,,
18.1897165,100,,,,,,
18.1997165,100,,,,,,
18.2097165,100,,,,,,
18.2197165,100,,,,,,
18.2297165,100,,,,,,
18.2397165,100,,,,,,
18.2497165,100,,,,,,
18.2597165,100,,,,,,
18.2697165,100,,,,,,
18.2797165,100,,,,,,
18.2897165,100,,,,,,
18.2997165,100,,,,,,
18.3097165,100,,,,,,
18.3197165,100,,,,,,
18.3297165,100,,,,,,
18.3397165,100,,,,,,
18.3497165,100,,,,,,
18.3597165,100,,,,,,
18.3697165,100,,,,,,
18.3797165,100,,,,,,
18.3897165,100,,,,,,
18.3997165,100,,,,,,
18.4097165,100,,,,,,
18.4197165,100,,,,,,
18.4297165,100,,,,,,
18.4397165,100,,,,,,
18.4497165,100,,,,,,
18.4597165,100,,,,,,
18.4697165,100,,,,,,
18.4797165,100,,,,,,
18.4897165,100,,,,,,
18.4997165,100,,,,,,
18.5097165,100,,,,,,
18.5197165,100,,,,,,
18.5297165,100,,,,,,
18.5397165,100,,,,,,
18.5497165,100,,,,,,
18.5597165,100,,,,,,
18.5697165,100,,,,,,
18.5797165,100,,,,,,
18.5897165,100,,,,,,
18.5997165,100,,,,,,
18.6097165,100,,,,,,
18.6197165,100,,,,,,
18.6297165,100,,,,,,
18.6397165,100,,,,,,
18.6497165,100,,,,,,
18.6597165,100,,,,,,
18.6697165,100,,,,,,
18.6797165,100,,,,,,
18.6897165,100,,,,,,
18.6997165,100,,,,,,
18.7097165,100,,,,,,
18.7197165,100,,,,,,
18.7297165,100,,,,,,
18.7397165,100,,,,,,
18.7497165,100,,,,,,
18.7597165,100,,,,,,
18.7697165,100,,,,,,
18.7797165,100,,,,,,
18.7897165,100,,,,,,
18.7997165,100,,,,,,
18.8097165,100,,,,,,
18.8197165,100,,,,,,
18.8297165,100,,,,,,
18.8397165,100,,,,,,
18.8497165,100,,,,,,
18.8597165,100,,,,,,
18.8697165,100,,,,,,
18.8797165,100,,,,,,
18.8897165,100,,,,,,
18.8997165,100,,,,,,
18.9097165,100,,,,,,
18.9197165,100,,,,,,
18.9297165,100,,,,,,
18.9397165,100,,,,,,
18.9497165,100,,,,,,
18.9597165,100,,,,,,
18.9697165,100,,,,,,
18.9797165,100,,,,,,
18.9897165,100,,,,,,
18.9997165,100,,,,,,
19.0097165,100,,,,,,
19.0197165,100,,,,,,
19.0297165,100,,,,,,
19.0397165,100,,,,,,
19.0497165,100,,,,,,
19.0597165,100,,,,,,
19.0697165,100,,,,,,
19.0797165,100,,,,,,
19.0897165,100,,,,,,
19.0997165,100,,,,,,
19.1097165,100,,,,,,
19.1197165,100,,,,,,
19.1297165,100,,,,,,
19.1397165,100,,,,,,
19.1497165,100,,,,,,
19.1597165,100,,,,,,
19.1697165,100,,,,,,
19.1797165,100,,,,,,
19.1897165,100,,,,,,
19.1997165,100,,,,,,
19.2097165,100,,,,,,
19.2197165,100,,,,,,
19.2297165,100,,,,,,
19.2397165,100,,,,,,
19.2497165,100,,,,,,
19.2597165,100,,,,,,
19.2697165,100,,,,,,
19.2797165,100,,,,,,
19.2897165,100,,,,,,
19.2997165,100,,,,,,
19.3097165,100,,,,,,
19.3197165,100,,,,,,
19.3297165,100,,,,,,
19.3397165,100,,,,,,
19.3497165,100,,,,,,
19.3597165,100,,,,,,
19.3697165,100,,,,,,
19.3797165,100,,,,,,
19.3897165,100,,,,,,
19.3997165,100,,,,,,
19.4097165,100,,,,,,
19.4197165,100,,,,,,
19.4297165,100,,,,,,
19.4397165,100,,,,,,
19.4497165,100,,,,,,
19.4597165,100,,,,,,
19.4697165,100,,,,,,
19.4797165,100,,,,,,
19.4897165,100,,,,,,
19.4997165,100,,,,,,
19.5097165,100,,,,,,
19.5197165,100,,,,,,
19.5297165,100,,,,,,
19.5397165,100,,,,,,
19.5497165,100,,,,,,
19.5597165,100,,,,,,
19.5697165,100,,,,,,
19.5797165,100,,,,,,
19.5897165,100,,,,,,
19.5997165,100,,,,,,
19.6097165,100,,,,,,
19.6197165,100,,,,,,
19.6297165,100,,,,,,
19.6397165,100,,,,,,
19.6497165,100,,,,,,
19.6597165,100,,,,,,
19.6697165,100,,,,,,
19.6797165,100,,,,,,
19.6897165,100,,,,,,
19.6997165,100,,,,,,
19.7097165,100,,,,,,
19.7197165,100,,,,,,
19.7297165,100,,,,,,
19.7397165,100,,,,,,
19.7497165,100,,,,,,
19.7597165,100,,,,,,
19.7697165,100,,,,,,
19.7797165,100,,,,,,
19.7897165,100,,,,,,
19.7997165,100,,,,,,
19.8097165,100,,,,,,
19.8197165,100,,,,,,
19.8297165,100,,,,,,
19.8397165,100,,,,,,
19.8497165,100,,,,,,
19.8597165,100,,,,,,
19.8697165,100,,,,,,
19.8797165,100,,,,,,
19.8897165,100,,,,,,
19.8997165,100,,,,,,
19.9097165,100,,,,,,
19.9197165,100,,,,,,
19.9297165,100,,,,,,
19.9397165,100,,,,,,
19.9497165,100,,,,,,
19.9597165,100,,,,,,
19.9697165,100,,,,,,
19.9797165,100,,,,,,
19.9897165,100,,,,,,
19.9997165,100,,,,,,
